Limit Laws for Consensus Protocols on the Complete Graph

We study a distributed consensus problem on a complete communication network of $n$ vertices, each holding one of two opinions. The vertices communicate in rounds, possibly in the presence of adversarial noise, and exchange information until they all agree on a single opinion. We consider a general class of protocols, where the vertices randomly sample neighbors and update their own opinion according to an update function $f$ depending on the sampled opinions. A prominent example is the $k$-maj protocol, where every vertex adopts the majority opinion of $k$ randomly sampled neighbors, breaking ties uniformly. We consider the runtime $R_n$ that is the number of rounds until all vertices agree on the same opinion, which we call the dominating opinion $D_n$. In our main result we describe the limiting distributions of these two key quantities for a large class of update functions $f$, for arbitrary initial configurations and under the presence of an adversary who may alter the opinions of up to $o(\sqrt{n})$ vertices in each round. We show that there are $f$-specific constants $\gamma, m > 0$ such that $R_n$ centers around $\mu_n = \frac{1}{2}\log_\gamma n + \log_m\ln n$, and we describe the asymptotic distribution of $R_n - \mu_n$. In particular, we show that it does not converge, and that it becomes asymptotically periodic both in the $\log n$ as well as the $\log\log n$ scale. Applied to $k$-maj, our results show, among other things, that $\gamma_{k\text{-maj}} = \binom{k-1}{\lfloor k/2 \rfloor}2^{1-k}k \sim ({2k}/{\pi})^{1/2}$.

==> func_file.dat <==
x f3 f5 f7 f9 f101
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000
0.01010101 0.00030403 0.00001015 0.00000036 0.00000001 0.00000000
0.02020202 0.00120788 0.00007997 0.00000555 0.00000040 0.00000000
0.03030303 0.00269917 0.00026577 0.00002742 0.00000291 0.00000000
0.04040404 0.00476554 0.00062026 0.00008453 0.00001183 0.00000000
0.05050505 0.00739463 0.00119264 0.00020127 0.00003487 0.00000000
0.06060606 0.01057406 0.00202865 0.00040693 0.00008378 0.00000000
0.07070707 0.01429147 0.00317067 0.00073494 0.00017478 0.00000000
0.08080808 0.01853449 0.00465780 0.00122201 0.00032880 0.00000000
0.09090909 0.02329076 0.00652588 0.00190746 0.00057155 0.00000000
0.10101010 0.02854790 0.00880766 0.00283249 0.00093343 0.00000000
0.11111111 0.03429355 0.01153279 0.00403954 0.00144928 0.00000000
0.12121212 0.04051535 0.01472795 0.00557172 0.00215811 0.00000000
0.13131313 0.04720091 0.01841687 0.00747222 0.00310263 0.00000000
0.14141414 0.05433789 0.02262049 0.00978381 0.00432877 0.00000000
0.15151515 0.06191390 0.02735695 0.01254834 0.00588514 0.00000000
0.16161616 0.06991659 0.03264171 0.01580634 0.00782238 0.00000000
0.17171717 0.07833359 0.03848764 0.01959662 0.01019255 0.00000000
0.18181818 0.08715252 0.04490503 0.02395586 0.01304845 0.00000000
0.19191919 0.09636102 0.05190175 0.02891835 0.01644293 0.00000000
0.20202020 0.10594672 0.05948327 0.03451567 0.02042824 0.00000000
0.21212121 0.11589726 0.06765275 0.04077641 0.02505535 0.00000000
0.22222222 0.12620027 0.07641112 0.04772600 0.03037328 0.00000000
0.23232323 0.13684339 0.08575714 0.05538651 0.03642849 0.00000000
0.24242424 0.14781423 0.09568750 0.06377643 0.04326427 0.00000000
0.25252525 0.15910044 0.10619689 0.07291064 0.05092018 0.00000001
0.26262626 0.17068965 0.11727806 0.08280021 0.05943154 0.00000006
0.27272727 0.18256950 0.12892189 0.09345241 0.06882896 0.00000022
0.28282828 0.19472760 0.14111752 0.10487059 0.07913789 0.00000076
0.29292929 0.20715161 0.15385235 0.11705423 0.09037831 0.00000241
0.30303030 0.21982915 0.16711216 0.12999888 0.10256437 0.00000716
0.31313131 0.23274784 0.18088119 0.14369624 0.11570415 0.00001986
0.32323232 0.24589534 0.19514220 0.15813417 0.12979948 0.00005172
0.33333333 0.25925926 0.20987654 0.17329675 0.14484581 0.00012690
0.34343434 0.27282724 0.22506425 0.18916444 0.16083212 0.00029412
0.35353535 0.28658692 0.24068410 0.20571410 0.17774095 0.00064562
0.36363636 0.30052592 0.25671371 0.22291917 0.19554839 0.00134544
0.37373737 0.31463188 0.27312959 0.24074981 0.21422422 0.00266774
0.38383838 0.32889243 0.28990721 0.25917303 0.23373210 0.00504307
0.39393939 0.34329521 0.30702114 0.27815289 0.25402974 0.00910604
0.40404040 0.35782784 0.32444503 0.29765068 0.27506918 0.01573288
0.41414141 0.37247797 0.34215177 0.31762513 0.29679713 0.02605220
0.42424242 0.38723321 0.36011352 0.33803259 0.31915532 0.04141096
0.43434343 0.40208121 0.37830178 0.35882727 0.34208090 0.06328055
0.44444444 0.41700960 0.39668750 0.37996148 0.36550691 0.09309780
0.45454545 0.43200601 0.41524113 0.40138587 0.38936270 0.13205139
0.46464646 0.44705807 0.43393273 0.42304962 0.41357452 0.18084254
0.47474747 0.46215342 0.45273197 0.44490079 0.43806598 0.23946467
0.48484848 0.47727968 0.47160830 0.46688648 0.46275868 0.30705365
0.49494949 0.49242450 0.49053095 0.48895315 0.48757271 0.38185447
0.50505051 0.50757550 0.50946905 0.51104685 0.51242729 0.46132971
0.51515152 0.52272032 0.52839170 0.53311352 0.53724132 0.54240483
0.52525253 0.53784658 0.54726803 0.55509921 0.56193402 0.62181321
0.53535354 0.55294193 0.56606727 0.57695038 0.58642548 0.69647832
0.54545455 0.56799399 0.58475887 0.59861413 0.61063730 0.76386093
0.55555556 0.58299040 0.60331250 0.62003852 0.63449309 0.82220795
0.56565657 0.59791879 0.62169822 0.64117273 0.65791910 0.87066383
0.57575758 0.61276679 0.63988648 0.66196741 0.68084468 0.90923838
0.58585859 0.62752203 0.65784823 0.68237487 0.70320287 0.93865565
0.59595960 0.64217216 0.67555497 0.70234932 0.72493082 0.96012998
0.60606061 0.65670479 0.69297886 0.72184711 0.74597026 0.97512226
0.61616162 0.67110757 0.71009279 0.74082697 0.76626790 0.98512232
0.62626263 0.68536812 0.72687041 0.75925019 0.78577578 0.99148764
0.63636364 0.69947408 0.74328629 0.77708083 0.80445161 0.99534906
0.64646465 0.71341308 0.75931590 0.79428590 0.82225905 0.99757821
0.65656566 0.72717276 0.77493575 0.81083556 0.83916788 0.99880077
0.66666667 0.74074074 0.79012346 0.82670325 0.85515419 0.99943660
0.67676768 0.75410466 0.80485780 0.84186583 0.87020052 0.99974952
0.68686869 0.76725216 0.81911881 0.85630376 0.88429585 0.99989491
0.69696970 0.78017085 0.83288784 0.87000112 0.89743563 0.99995852
0.70707071 0.79284839 0.84614765 0.88294577 0.90962169 0.99998465
0.71717172 0.80527240 0.85888248 0.89512941 0.92086211 0.99999469
0.72727273 0.81743050 0.87107811 0.90654759 0.93117104 0.99999829
0.73737374 0.82931035 0.88272194 0.91719979 0.94056846 0.99999949
0.74747475 0.84089956 0.89380311 0.92708936 0.94907982 0.99999986
0.75757576 0.85218577 0.90431250 0.93622357 0.95673573 0.99999996
0.76767677 0.86315661 0.91424286 0.94461349 0.96357151 0.99999999
0.77777778 0.87379973 0.92358888 0.95227400 0.96962672 1.00000000
0.78787879 0.88410274 0.93234725 0.95922359 0.97494465 1.00000000
0.79797980 0.89405328 0.94051673 0.96548433 0.97957176 1.00000000
0.80808081 0.90363898 0.94809825 0.97108165 0.98355707 1.00000000
0.81818182 0.91284748 0.95509497 0.97604414 0.98695155 1.00000000
0.82828283 0.92166641 0.96151236 0.98040338 0.98980745 1.00000000
0.83838384 0.93008341 0.96735829 0.98419366 0.99217762 1.00000000
0.84848485 0.93808610 0.97264305 0.98745166 0.99411486 1.00000000
0.85858586 0.94566211 0.97737951 0.99021619 0.99567123 1.00000000
0.86868687 0.95279909 0.98158313 0.99252778 0.99689737 1.00000000
0.87878788 0.95948465 0.98527205 0.99442828 0.99784189 1.00000000
0.88888889 0.96570645 0.98846721 0.99596046 0.99855072 1.00000000
0.89898990 0.97145210 0.99119234 0.99716751 0.99906657 1.00000000
0.90909091 0.97670924 0.99347412 0.99809254 0.99942845 1.00000000
0.91919192 0.98146551 0.99534220 0.99877799 0.99967120 1.00000000
0.92929293 0.98570853 0.99682933 0.99926506 0.99982522 1.00000000
0.93939394 0.98942594 0.99797135 0.99959307 0.99991622 1.00000000
0.94949495 0.99260537 0.99880736 0.99979873 0.99996513 1.00000000
0.95959596 0.99523446 0.99937974 0.99991547 0.99998817 1.00000000
0.96969697 0.99730083 0.99973423 0.99997258 0.99999709 1.00000000
0.97979798 0.99879212 0.99992003 0.99999445 0.99999960 1.00000000
0.98989899 0.99969597 0.99998985 0.99999964 0.99999999 1.00000000
1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000


==> hxy.dat <==
x g3 g5 g7
-2.000000 0.000000 0.000000 0.000000
-1.996499 0.000000 0.000000 0.000000
-1.992998 0.000000 0.000000 0.000000
-1.989497 0.000000 0.000000 0.000000
-1.985996 0.000000 0.000000 0.000000
-1.982496 0.000000 0.000000 0.000000
-1.978995 0.000000 0.000000 0.000000
-1.975494 0.000000 0.000000 0.000000
-1.971993 0.000000 0.000000 0.000000
-1.968492 0.000000 0.000000 0.000000
-1.964991 0.000000 0.000000 0.000000
-1.961490 0.000000 0.000000 0.000000
-1.957989 0.000000 0.000000 0.000000
-1.954489 0.000000 0.000000 0.000000
-1.950988 0.000000 0.000000 0.000000
-1.947487 0.000000 0.000000 0.000000
-1.943986 0.000000 0.000000 0.000000
-1.940485 0.000000 0.000000 0.000000
-1.936984 0.000000 0.000000 0.000000
-1.933483 0.000000 0.000000 0.000000
-1.929982 0.000000 0.000000 0.000000
-1.926482 0.000000 0.000000 0.000000
-1.922981 0.000000 0.000000 0.000000
-1.919480 0.000000 0.000000 0.000000
-1.915979 0.000000 0.000000 0.000000
-1.912478 0.000000 0.000000 0.000000
-1.908977 0.000000 0.000000 0.000000
-1.905476 0.000000 0.000000 0.000000
-1.901975 0.000000 0.000000 0.000000
-1.898475 0.000000 0.000000 0.000000
-1.894974 0.000000 0.000000 0.000000
-1.891473 0.000000 0.000000 0.000000
-1.887972 0.000000 0.000000 0.000000
-1.884471 0.000000 0.000000 0.000000
-1.880970 0.000000 0.000000 0.000000
-1.877469 0.000000 0.000000 0.000000
-1.873968 0.000000 0.000000 0.000000
-1.870468 0.000000 0.000000 0.000000
-1.866967 0.000000 0.000000 0.000000
-1.863466 0.000000 0.000000 0.000000
-1.859965 0.000000 0.000000 0.000000
-1.856464 0.000000 0.000000 0.000000
-1.852963 0.000000 0.000000 0.000000
-1.849462 0.000000 0.000000 0.000000
-1.845961 0.000000 0.000000 0.000000
-1.842461 0.000000 0.000000 0.000000
-1.838960 0.000000 0.000000 0.000000
-1.835459 0.000000 0.000000 0.000000
-1.831958 0.000000 0.000000 0.000000
-1.828457 0.000000 0.000000 0.000000
-1.824956 0.000000 0.000000 0.000000
-1.821455 0.000000 0.000000 0.000000
-1.817954 0.000000 0.000000 0.000000
-1.814454 0.000000 0.000000 0.000000
-1.810953 0.000000 0.000000 0.000000
-1.807452 0.000000 0.000000 0.000000
-1.803951 0.000000 0.000000 0.000000
-1.800450 0.000000 0.000000 0.000000
-1.796949 0.000000 0.000000 0.000000
-1.793448 0.000000 0.000000 0.000000
-1.789947 0.000000 0.000000 0.000000
-1.786447 0.000000 0.000000 0.000000
-1.782946 0.000000 0.000000 0.000000
-1.779445 0.000000 0.000000 0.000000
-1.775944 0.000000 0.000000 0.000000
-1.772443 0.000000 0.000000 0.000000
-1.768942 0.000000 0.000000 0.000000
-1.765441 0.000000 0.000000 0.000000
-1.761940 0.000000 0.000000 0.000000
-1.758440 0.000000 0.000000 0.000000
-1.754939 0.000000 0.000000 0.000000
-1.751438 0.000000 0.000000 0.000000
-1.747937 0.000000 0.000000 0.000000
-1.744436 0.000000 0.000000 0.000000
-1.740935 0.000000 0.000000 0.000000
-1.737434 0.000000 0.000000 0.000000
-1.733933 0.000000 0.000000 0.000000
-1.730433 0.000000 0.000000 0.000000
-1.726932 0.000000 0.000000 0.000000
-1.723431 0.000000 0.000000 0.000000
-1.719930 0.000000 0.000000 0.000000
-1.716429 0.000000 0.000000 0.000000
-1.712928 0.000000 0.000000 0.000000
-1.709427 0.000000 0.000000 0.000000
-1.705926 0.000000 0.000000 0.000000
-1.702426 0.000000 0.000000 0.000000
-1.698925 0.000000 0.000000 0.000000
-1.695424 0.000000 0.000000 0.000000
-1.691923 0.000000 0.000000 0.000000
-1.688422 0.000000 0.000000 0.000000
-1.684921 0.000000 0.000000 0.000000
-1.681420 0.000000 0.000000 0.000000
-1.677919 0.000000 0.000000 0.000000
-1.674419 0.000000 0.000000 0.000000
-1.670918 0.000000 0.000000 0.000000
-1.667417 0.000000 0.000000 0.000000
-1.663916 0.000000 0.000000 0.000000
-1.660415 0.000000 0.000000 0.000000
-1.656914 0.000000 0.000000 0.000000
-1.653413 0.000000 0.000000 0.000000
-1.649912 0.000000 0.000000 0.000000
-1.646412 0.000000 0.000000 0.000000
-1.642911 0.000000 0.000000 0.000000
-1.639410 0.000000 0.000000 0.000000
-1.635909 0.000000 0.000000 0.000000
-1.632408 0.000000 0.000000 0.000000
-1.628907 0.000000 0.000000 0.000000
-1.625406 0.000000 0.000000 0.000000
-1.621905 0.000000 0.000000 0.000000
-1.618405 0.000000 0.000000 0.000000
-1.614904 0.000000 0.000000 0.000000
-1.611403 0.000000 0.000000 0.000000
-1.607902 0.000000 0.000000 0.000000
-1.604401 0.000000 0.000000 0.000000
-1.600900 0.000000 0.000000 0.000000
-1.597399 0.000000 0.000000 0.000000
-1.593898 0.000000 0.000000 0.000000
-1.590398 0.000000 0.000000 0.000000
-1.586897 0.000000 0.000000 0.000000
-1.583396 0.000000 0.000000 0.000000
-1.579895 0.000000 0.000000 0.000000
-1.576394 0.000000 0.000000 0.000000
-1.572893 0.000000 0.000000 0.000000
-1.569392 0.000000 0.000000 0.000000
-1.565891 0.000000 0.000000 0.000000
-1.562391 0.000000 0.000000 0.000000
-1.558890 0.000000 0.000000 0.000000
-1.555389 0.000000 0.000000 0.000000
-1.551888 0.000000 0.000000 0.000000
-1.548387 0.000000 0.000000 0.000000
-1.544886 0.000000 0.000000 0.000000
-1.541385 0.000000 0.000000 0.000000
-1.537884 0.000000 0.000000 0.000000
-1.534384 0.000000 0.000000 0.000000
-1.530883 0.000000 0.000000 0.000000
-1.527382 0.000000 0.000000 0.000000
-1.523881 0.000000 0.000000 0.000000
-1.520380 0.000000 0.000000 0.000000
-1.516879 0.000000 0.000000 0.000000
-1.513378 0.000000 0.000000 0.000000
-1.509877 0.000000 0.000000 0.000000
-1.506377 0.000000 0.000000 0.000000
-1.502876 0.000000 0.000000 0.000000
-1.499375 0.000000 0.000000 0.000000
-1.495874 0.000000 0.000000 0.000000
-1.492373 0.000000 0.000000 0.000000
-1.488872 0.000000 0.000000 0.000000
-1.485371 0.000000 0.000000 0.000000
-1.481870 0.000000 0.000000 0.000000
-1.478370 0.000000 0.000000 0.000000
-1.474869 0.000000 0.000000 0.000000
-1.471368 0.000000 0.000000 0.000000
-1.467867 0.000000 0.000000 0.000000
-1.464366 0.000000 0.000000 0.000000
-1.460865 0.000000 0.000000 0.000000
-1.457364 0.000000 0.000000 0.000000
-1.453863 0.000000 0.000000 0.000000
-1.450363 0.000000 0.000000 0.000000
-1.446862 0.000000 0.000000 0.000000
-1.443361 0.000000 0.000000 0.000000
-1.439860 0.000000 0.000000 0.000000
-1.436359 0.000000 0.000000 0.000000
-1.432858 0.000000 0.000000 0.000000
-1.429357 0.000000 0.000000 0.000000
-1.425856 0.000000 0.000000 0.000000
-1.422356 0.000000 0.000000 0.000000
-1.418855 0.000000 0.000000 0.000000
-1.415354 0.000000 0.000000 0.000000
-1.411853 0.000000 0.000000 0.000000
-1.408352 0.000000 0.000000 0.000000
-1.404851 0.000000 0.000000 0.000000
-1.401350 0.000000 0.000000 0.000000
-1.397849 0.000000 0.000000 0.000000
-1.394349 0.000000 0.000000 0.000000
-1.390848 0.000000 0.000000 0.000000
-1.387347 0.000000 0.000000 0.000000
-1.383846 0.000000 0.000000 0.000000
-1.380345 0.000000 0.000000 0.000000
-1.376844 0.000000 0.000000 0.000000
-1.373343 0.000000 0.000000 0.000000
-1.369842 0.000000 0.000000 0.000000
-1.366342 0.000000 0.000000 0.000000
-1.362841 0.000000 0.000000 0.000000
-1.359340 0.000000 0.000000 0.000000
-1.355839 0.000000 0.000000 0.000000
-1.352338 0.000000 0.000000 0.000000
-1.348837 0.000000 0.000000 0.000000
-1.345336 0.000000 0.000000 0.000000
-1.341835 0.000000 0.000000 0.000000
-1.338335 0.000000 0.000000 0.000000
-1.334834 0.000000 0.000000 0.000000
-1.331333 0.000000 0.000000 0.000000
-1.327832 0.000000 0.000000 0.000000
-1.324331 0.000000 0.000000 0.000000
-1.320830 0.000000 0.000000 0.000000
-1.317329 0.000000 0.000000 0.000000
-1.313828 0.000000 0.000000 0.000000
-1.310328 0.000000 0.000000 0.000000
-1.306827 0.000000 0.000000 0.000000
-1.303326 0.000000 0.000000 0.000000
-1.299825 0.000000 0.000000 0.000000
-1.296324 0.000000 0.000000 0.000000
-1.292823 0.000000 0.000000 0.000000
-1.289322 0.000000 0.000000 0.000000
-1.285821 0.000000 0.000000 0.000000
-1.282321 0.000000 0.000000 0.000000
-1.278820 0.000000 0.000000 0.000000
-1.275319 0.000000 0.000000 0.000000
-1.271818 0.000000 0.000000 0.000000
-1.268317 0.000000 0.000000 0.000000
-1.264816 0.000000 0.000000 0.000000
-1.261315 0.000000 0.000000 0.000000
-1.257814 0.000000 0.000000 0.000000
-1.254314 0.000000 0.000000 0.000000
-1.250813 0.000000 0.000000 0.000000
-1.247312 0.000000 0.000000 0.000000
-1.243811 0.000000 0.000000 0.000000
-1.240310 0.000000 0.000000 0.000000
-1.236809 0.000000 0.000000 0.000000
-1.233308 0.000000 0.000000 0.000000
-1.229807 0.000000 0.000000 0.000000
-1.226307 0.000000 0.000000 0.000000
-1.222806 0.000000 0.000000 0.000000
-1.219305 0.000000 0.000000 0.000000
-1.215804 0.000000 0.000000 0.000000
-1.212303 0.000000 0.000000 0.000000
-1.208802 0.000000 0.000000 0.000000
-1.205301 0.000000 0.000000 0.000000
-1.201800 0.000000 0.000000 0.000000
-1.198300 0.000000 0.000000 0.000000
-1.194799 0.000000 0.000000 0.000000
-1.191298 0.000000 0.000000 0.000000
-1.187797 0.000000 0.000000 0.000000
-1.184296 0.000000 0.000000 0.000000
-1.180795 0.000000 0.000000 0.000000
-1.177294 0.000000 0.000000 0.000000
-1.173793 0.000000 0.000000 0.000000
-1.170293 0.000000 0.000000 0.000000
-1.166792 0.000000 0.000000 0.000000
-1.163291 0.000000 0.000000 0.000000
-1.159790 0.000000 0.000000 0.000000
-1.156289 0.000000 0.000000 0.000000
-1.152788 0.000000 0.000000 0.000000
-1.149287 0.000000 0.000000 0.000000
-1.145786 0.000000 0.000000 0.000000
-1.142286 0.000000 0.000000 0.000000
-1.138785 0.000000 0.000000 0.000000
-1.135284 0.000000 0.000000 0.000000
-1.131783 0.000000 0.000000 0.000000
-1.128282 0.000000 0.000000 0.000000
-1.124781 0.000000 0.000000 0.000000
-1.121280 0.000000 0.000000 0.000000
-1.117779 0.000000 0.000000 0.000000
-1.114279 0.000000 0.000000 0.000000
-1.110778 0.000000 0.000000 0.000000
-1.107277 0.000000 0.000000 0.000000
-1.103776 0.000000 0.000000 0.000000
-1.100275 0.000000 0.000000 0.000000
-1.096774 0.000000 0.000000 0.000000
-1.093273 0.000000 0.000000 0.000000
-1.089772 0.000000 0.000000 0.000000
-1.086272 0.000000 0.000000 0.000000
-1.082771 0.000000 0.000000 0.000000
-1.079270 0.000000 0.000000 0.000000
-1.075769 0.000000 0.000000 0.000000
-1.072268 0.000000 0.000000 0.000000
-1.068767 0.000000 0.000000 0.000000
-1.065266 0.000000 0.000000 0.000000
-1.061765 0.000000 0.000000 0.000000
-1.058265 0.000000 0.000000 0.000000
-1.054764 0.000000 0.000000 0.000000
-1.051263 0.000000 0.000000 0.000000
-1.047762 0.000000 0.000000 0.000000
-1.044261 0.000000 0.000000 0.000000
-1.040760 0.000000 0.000000 0.000000
-1.037259 0.000000 0.000000 0.000000
-1.033758 0.000000 0.000000 0.000000
-1.030258 0.000000 0.000000 0.000000
-1.026757 0.000000 0.000000 0.000000
-1.023256 0.000000 0.000000 0.000000
-1.019755 0.000000 0.000000 0.000000
-1.016254 0.000000 0.000000 0.000000
-1.012753 0.000000 0.000000 0.000000
-1.009252 0.000000 0.000000 0.000000
-1.005751 0.000000 0.000000 0.000000
-1.002251 0.000000 0.000000 0.000000
-0.998750 0.000000 0.000000 0.000000
-0.995249 0.000000 0.000000 0.000000
-0.991748 0.000000 0.000000 0.000000
-0.988247 0.000000 0.000000 0.000000
-0.984746 0.000000 0.000000 0.000000
-0.981245 0.000000 0.000000 0.000000
-0.977744 0.000000 0.000000 0.000000
-0.974244 0.000000 0.000000 0.000000
-0.970743 0.000000 0.000000 0.000000
-0.967242 0.000000 0.000000 0.000000
-0.963741 0.000000 0.000000 0.000000
-0.960240 0.000000 0.000000 0.000000
-0.956739 0.000000 0.000000 0.000000
-0.953238 0.000000 0.000000 0.000000
-0.949737 0.000000 0.000000 0.000000
-0.946237 0.000000 0.000000 0.000000
-0.942736 0.000000 0.000000 0.000000
-0.939235 0.000000 0.000000 0.000000
-0.935734 0.000000 0.000000 0.000000
-0.932233 0.000000 0.000000 0.000000
-0.928732 0.000001 0.000000 0.000000
-0.925231 0.000001 0.000000 0.000000
-0.921730 0.000001 0.000000 0.000000
-0.918230 0.000001 0.000000 0.000000
-0.914729 0.000001 0.000000 0.000000
-0.911228 0.000001 0.000000 0.000000
-0.907727 0.000001 0.000000 0.000000
-0.904226 0.000001 0.000000 0.000000
-0.900725 0.000001 0.000000 0.000000
-0.897224 0.000001 0.000000 0.000000
-0.893723 0.000001 0.000000 0.000000
-0.890223 0.000001 0.000000 0.000000
-0.886722 0.000001 0.000000 0.000000
-0.883221 0.000001 0.000000 0.000000
-0.879720 0.000001 0.000000 0.000000
-0.876219 0.000001 0.000000 0.000000
-0.872718 0.000002 0.000000 0.000000
-0.869217 0.000002 0.000000 0.000000
-0.865716 0.000002 0.000000 0.000000
-0.862216 0.000002 0.000000 0.000000
-0.858715 0.000002 0.000000 0.000000
-0.855214 0.000002 0.000000 0.000000
-0.851713 0.000002 0.000000 0.000000
-0.848212 0.000002 0.000000 0.000000
-0.844711 0.000002 0.000000 0.000000
-0.841210 0.000003 0.000000 0.000000
-0.837709 0.000003 0.000000 0.000000
-0.834209 0.000003 0.000000 0.000000
-0.830708 0.000003 0.000000 0.000000
-0.827207 0.000003 0.000000 0.000000
-0.823706 0.000003 0.000000 0.000000
-0.820205 0.000003 0.000000 0.000000
-0.816704 0.000004 0.000000 0.000000
-0.813203 0.000004 0.000000 0.000000
-0.809702 0.000004 0.000000 0.000000
-0.806202 0.000004 0.000000 0.000000
-0.802701 0.000005 0.000000 0.000000
-0.799200 0.000005 0.000000 0.000000
-0.795699 0.000005 0.000000 0.000000
-0.792198 0.000005 0.000000 0.000000
-0.788697 0.000006 0.000000 0.000000
-0.785196 0.000006 0.000000 0.000000
-0.781695 0.000006 0.000000 0.000000
-0.778195 0.000007 0.000000 0.000000
-0.774694 0.000007 0.000000 0.000000
-0.771193 0.000007 0.000000 0.000000
-0.767692 0.000008 0.000000 0.000000
-0.764191 0.000008 0.000000 0.000000
-0.760690 0.000009 0.000000 0.000000
-0.757189 0.000009 0.000000 0.000000
-0.753688 0.000010 0.000000 0.000000
-0.750188 0.000010 0.000000 0.000000
-0.746687 0.000011 0.000000 0.000000
-0.743186 0.000012 0.000000 0.000000
-0.739685 0.000012 0.000000 0.000000
-0.736184 0.000013 0.000000 0.000000
-0.732683 0.000014 0.000000 0.000000
-0.729182 0.000015 0.000000 0.000000
-0.725681 0.000015 0.000000 0.000000
-0.722181 0.000016 0.000000 0.000000
-0.718680 0.000017 0.000000 0.000000
-0.715179 0.000018 0.000000 0.000000
-0.711678 0.000019 0.000000 0.000000
-0.708177 0.000021 0.000000 0.000000
-0.704676 0.000022 0.000000 0.000000
-0.701175 0.000023 0.000000 0.000000
-0.697674 0.000025 0.000000 0.000000
-0.694174 0.000026 0.000000 0.000000
-0.690673 0.000028 0.000000 0.000000
-0.687172 0.000029 0.000000 0.000000
-0.683671 0.000031 0.000000 0.000000
-0.680170 0.000033 0.000000 0.000000
-0.676669 0.000035 0.000000 0.000000
-0.673168 0.000037 0.000000 0.000000
-0.669667 0.000039 0.000000 0.000000
-0.666167 0.000041 0.000000 0.000000
-0.662666 0.000044 0.000000 0.000000
-0.659165 0.000046 0.000000 0.000000
-0.655664 0.000049 0.000000 0.000000
-0.652163 0.000052 0.000000 0.000000
-0.648662 0.000055 0.000000 0.000000
-0.645161 0.000058 0.000000 0.000000
-0.641660 0.000061 0.000000 0.000000
-0.638160 0.000064 0.000000 0.000000
-0.634659 0.000068 0.000000 0.000000
-0.631158 0.000071 0.000000 0.000000
-0.627657 0.000075 0.000000 0.000000
-0.624156 0.000079 0.000000 0.000000
-0.620655 0.000084 0.000000 0.000000
-0.617154 0.000088 0.000000 0.000000
-0.613653 0.000092 0.000000 0.000000
-0.610153 0.000097 0.000000 0.000000
-0.606652 0.000102 0.000000 0.000000
-0.603151 0.000107 0.000000 0.000000
-0.599650 0.000113 0.000000 0.000000
-0.596149 0.000118 0.000000 0.000000
-0.592648 0.000124 0.000000 0.000000
-0.589147 0.000130 0.000000 0.000000
-0.585646 0.000136 0.000000 0.000000
-0.582146 0.000142 0.000000 0.000000
-0.578645 0.000149 0.000000 0.000000
-0.575144 0.000156 0.000000 0.000000
-0.571643 0.000163 0.000000 0.000000
-0.568142 0.000170 0.000000 0.000000
-0.564641 0.000178 0.000000 0.000000
-0.561140 0.000186 0.000000 0.000000
-0.557639 0.000194 0.000000 0.000000
-0.554139 0.000202 0.000000 0.000000
-0.550638 0.000211 0.000000 0.000000
-0.547137 0.000220 0.000000 0.000000
-0.543636 0.000229 0.000000 0.000000
-0.540135 0.000239 0.000000 0.000000
-0.536634 0.000248 0.000000 0.000000
-0.533133 0.000258 0.000000 0.000000
-0.529632 0.000269 0.000000 0.000000
-0.526132 0.000280 0.000000 0.000000
-0.522631 0.000291 0.000000 0.000000
-0.519130 0.000302 0.000000 0.000000
-0.515629 0.000314 0.000000 0.000000
-0.512128 0.000326 0.000000 0.000000
-0.508627 0.000338 0.000000 0.000000
-0.505126 0.000351 0.000000 0.000000
-0.501625 0.000364 0.000000 0.000000
-0.498125 0.000378 0.000000 0.000000
-0.494624 0.000392 0.000000 0.000000
-0.491123 0.000407 0.000000 0.000000
-0.487622 0.000422 0.000000 0.000000
-0.484121 0.000437 0.000000 0.000000
-0.480620 0.000453 0.000000 0.000000
-0.477119 0.000469 0.000000 0.000000
-0.473618 0.000486 0.000000 0.000000
-0.470118 0.000503 0.000000 0.000000
-0.466617 0.000521 0.000000 0.000000
-0.463116 0.000539 0.000000 0.000000
-0.459615 0.000558 0.000000 0.000000
-0.456114 0.000578 0.000000 0.000000
-0.452613 0.000598 0.000000 0.000000
-0.449112 0.000618 0.000000 0.000000
-0.445611 0.000640 0.000000 0.000000
-0.442111 0.000661 0.000000 0.000000
-0.438610 0.000684 0.000000 0.000000
-0.435109 0.000707 0.000000 0.000000
-0.431608 0.000731 0.000000 0.000000
-0.428107 0.000756 0.000000 0.000000
-0.424606 0.000782 0.000000 0.000000
-0.421105 0.000808 0.000000 0.000000
-0.417604 0.000835 0.000000 0.000000
-0.414104 0.000863 0.000000 0.000000
-0.410603 0.000891 0.000000 0.000000
-0.407102 0.000921 0.000000 0.000000
-0.403601 0.000951 0.000000 0.000000
-0.400100 0.000983 0.000000 0.000000
-0.396599 0.001015 0.000000 0.000000
-0.393098 0.001048 0.000000 0.000000
-0.389597 0.001083 0.000000 0.000000
-0.386097 0.001118 0.000000 0.000000
-0.382596 0.001154 0.000000 0.000000
-0.379095 0.001191 0.000000 0.000000
-0.375594 0.001230 0.000000 0.000000
-0.372093 0.001269 0.000000 0.000000
-0.368592 0.001310 0.000000 0.000000
-0.365091 0.001352 0.000000 0.000000
-0.361590 0.001395 0.000000 0.000000
-0.358090 0.001439 0.000000 0.000000
-0.354589 0.001484 0.000000 0.000000
-0.351088 0.001531 0.000000 0.000000
-0.347587 0.001579 0.000000 0.000000
-0.344086 0.001628 0.000000 0.000000
-0.340585 0.001679 0.000000 0.000000
-0.337084 0.001731 0.000000 0.000000
-0.333583 0.001784 0.000000 0.000000
-0.330083 0.001838 0.000000 0.000000
-0.326582 0.001894 0.000000 0.000000
-0.323081 0.001952 0.000000 0.000000
-0.319580 0.002011 0.000000 0.000000
-0.316079 0.002071 0.000000 0.000000
-0.312578 0.002133 0.000000 0.000000
-0.309077 0.002196 0.000000 0.000000
-0.305576 0.002261 0.000000 0.000000
-0.302076 0.002328 0.000000 0.000000
-0.298575 0.002396 0.000000 0.000000
-0.295074 0.002466 0.000000 0.000000
-0.291573 0.002537 0.000000 0.000000
-0.288072 0.002610 0.000000 0.000000
-0.284571 0.002685 0.000000 0.000000
-0.281070 0.002761 0.000000 0.000000
-0.277569 0.002839 0.000000 0.000000
-0.274069 0.002919 0.000000 0.000000
-0.270568 0.003000 0.000000 0.000000
-0.267067 0.003084 0.000000 0.000000
-0.263566 0.003169 0.000000 0.000000
-0.260065 0.003256 0.000000 0.000000
-0.256564 0.003345 0.000000 0.000000
-0.253063 0.003436 0.000000 0.000000
-0.249562 0.003528 0.000000 0.000000
-0.246062 0.003623 0.000000 0.000000
-0.242561 0.003720 0.000000 0.000000
-0.239060 0.003818 0.000000 0.000000
-0.235559 0.003919 0.000000 0.000000
-0.232058 0.004022 0.000000 0.000000
-0.228557 0.004127 0.000000 0.000000
-0.225056 0.004234 0.000000 0.000000
-0.221555 0.004343 0.000000 0.000000
-0.218055 0.004454 0.000000 0.000000
-0.214554 0.004568 0.000000 0.000000
-0.211053 0.004684 0.000000 0.000000
-0.207552 0.004802 0.000000 0.000000
-0.204051 0.004923 0.000000 0.000000
-0.200550 0.005046 0.000000 0.000000
-0.197049 0.005171 0.000000 0.000000
-0.193548 0.005299 0.000000 0.000000
-0.190048 0.005430 0.000000 0.000000
-0.186547 0.005563 0.000000 0.000000
-0.183046 0.005698 0.000000 0.000000
-0.179545 0.005836 0.000000 0.000000
-0.176044 0.005977 0.000000 0.000000
-0.172543 0.006121 0.000000 0.000000
-0.169042 0.006268 0.000000 0.000000
-0.165541 0.006417 0.000000 0.000000
-0.162041 0.006570 0.000000 0.000000
-0.158540 0.006725 0.000000 0.000000
-0.155039 0.006883 0.000000 0.000000
-0.151538 0.007044 0.000000 0.000000
-0.148037 0.007209 0.000000 0.000000
-0.144536 0.007376 0.000000 0.000000
-0.141035 0.007547 0.000000 0.000000
-0.137534 0.007721 0.000000 0.000000
-0.134034 0.007899 0.000000 0.000000
-0.130533 0.008080 0.000000 0.000000
-0.127032 0.008264 0.000000 0.000000
-0.123531 0.008451 0.000000 0.000000
-0.120030 0.008643 0.000000 0.000000
-0.116529 0.008837 0.000000 0.000000
-0.113028 0.009036 0.000000 0.000000
-0.109527 0.009238 0.000000 0.000000
-0.106027 0.009444 0.000000 0.000000
-0.102526 0.009653 0.000000 0.000000
-0.099025 0.009866 0.000000 0.000000
-0.095524 0.010084 0.000000 0.000000
-0.092023 0.010305 0.000000 0.000000
-0.088522 0.010530 0.000000 0.000000
-0.085021 0.010759 0.000000 0.000000
-0.081520 0.010992 0.000000 0.000000
-0.078020 0.011229 0.000000 0.000000
-0.074519 0.011471 0.000000 0.000000
-0.071018 0.011716 0.000000 0.000000
-0.067517 0.011966 0.000000 0.000000
-0.064016 0.012220 0.000000 0.000000
-0.060515 0.012478 0.000000 0.000000
-0.057014 0.012740 0.000000 0.000000
-0.053513 0.013007 0.000000 0.000000
-0.050013 0.013278 0.000000 0.000000
-0.046512 0.013554 0.000000 0.000000
-0.043011 0.013834 0.000000 0.000000
-0.039510 0.014118 0.000000 0.000000
-0.036009 0.014407 0.000000 0.000000
-0.032508 0.014700 0.000000 0.000000
-0.029007 0.014998 0.000000 0.000000
-0.025506 0.015300 0.000000 0.000000
-0.022006 0.015607 0.000000 0.000000
-0.018505 0.015919 0.000000 0.000000
-0.015004 0.016235 0.000000 0.000000
-0.011503 0.016556 0.000000 0.000000
-0.008002 0.016882 0.000000 0.000000
-0.004501 0.017212 0.000000 0.000000
-0.001000 0.017547 0.000000 0.000000
0.002501 0.017886 0.000000 0.000000
0.006002 0.018230 0.000000 0.000000
0.009502 0.018579 0.000000 0.000000
0.013003 0.018933 0.000000 0.000000
0.016504 0.019292 0.000000 0.000000
0.020005 0.019655 0.000000 0.000000
0.023506 0.020023 0.000000 0.000000
0.027007 0.020396 0.000000 0.000000
0.030508 0.020774 0.000000 0.000000
0.034009 0.021157 0.000000 0.000000
0.037509 0.021545 0.000000 0.000000
0.041010 0.021937 0.000000 0.000000
0.044511 0.022335 0.000000 0.000000
0.048012 0.022737 0.000000 0.000000
0.051513 0.023145 0.000000 0.000000
0.055014 0.023557 0.000000 0.000000
0.058515 0.023975 0.000000 0.000000
0.062016 0.024398 0.000000 0.000000
0.065516 0.024825 0.000000 0.000000
0.069017 0.025258 0.000000 0.000000
0.072518 0.025696 0.000000 0.000000
0.076019 0.026139 0.000000 0.000000
0.079520 0.026587 0.000000 0.000000
0.083021 0.027041 0.000000 0.000000
0.086522 0.027500 0.000000 0.000000
0.090023 0.027964 0.000000 0.000000
0.093523 0.028433 0.000000 0.000000
0.097024 0.028907 0.000000 0.000000
0.100525 0.029387 0.000000 0.000000
0.104026 0.029872 0.000000 0.000000
0.107527 0.030363 0.000000 0.000000
0.111028 0.030859 0.000000 0.000000
0.114529 0.031360 0.000000 0.000000
0.118030 0.031867 0.000000 0.000000
0.121530 0.032379 0.000000 0.000000
0.125031 0.032897 0.000000 0.000000
0.128532 0.033421 0.000000 0.000000
0.132033 0.033949 0.000000 0.000000
0.135534 0.034484 0.000000 0.000000
0.139035 0.035023 0.000000 0.000000
0.142536 0.035569 0.000000 0.000000
0.146037 0.036120 0.000000 0.000000
0.149537 0.036676 0.000000 0.000000
0.153038 0.037238 0.000000 0.000000
0.156539 0.037806 0.000000 0.000000
0.160040 0.038379 0.000000 0.000000
0.163541 0.038958 0.000000 0.000000
0.167042 0.039542 0.000000 0.000000
0.170543 0.040132 0.000000 0.000000
0.174044 0.040728 0.000000 0.000000
0.177544 0.041329 0.000000 0.000000
0.181045 0.041935 0.000000 0.000000
0.184546 0.042548 0.000000 0.000000
0.188047 0.043165 0.000000 0.000000
0.191548 0.043788 0.000000 0.000000
0.195049 0.044417 0.000000 0.000000
0.198550 0.045051 0.000000 0.000000
0.202051 0.045691 0.000000 0.000000
0.205551 0.046336 0.000000 0.000000
0.209052 0.046986 0.000000 0.000000
0.212553 0.047642 0.000000 0.000000
0.216054 0.048303 0.000000 0.000000
0.219555 0.048969 0.000000 0.000000
0.223056 0.049641 0.000000 0.000000
0.226557 0.050318 0.000000 0.000000
0.230058 0.051001 0.000000 0.000000
0.233558 0.051688 0.000000 0.000000
0.237059 0.052381 0.000000 0.000000
0.240560 0.053079 0.000000 0.000000
0.244061 0.053782 0.000000 0.000000
0.247562 0.054491 0.000000 0.000000
0.251063 0.055204 0.000000 0.000000
0.254564 0.055923 0.000000 0.000000
0.258065 0.056646 0.000000 0.000000
0.261565 0.057375 0.000000 0.000000
0.265066 0.058108 0.000000 0.000000
0.268567 0.058847 0.000000 0.000000
0.272068 0.059590 0.000000 0.000000
0.275569 0.060338 0.000000 0.000000
0.279070 0.061092 0.000000 0.000000
0.282571 0.061850 0.000000 0.000000
0.286072 0.062613 0.000000 0.000000
0.289572 0.063381 0.000000 0.000000
0.293073 0.064153 0.000000 0.000000
0.296574 0.064931 0.000000 0.000000
0.300075 0.065713 0.000000 0.000000
0.303576 0.066500 0.000000 0.000000
0.307077 0.067291 0.000000 0.000000
0.310578 0.068088 0.000000 0.000000
0.314079 0.068889 0.000000 0.000000
0.317579 0.069694 0.000000 0.000000
0.321080 0.070504 0.000000 0.000000
0.324581 0.071319 0.000000 0.000000
0.328082 0.072139 0.000000 0.000000
0.331583 0.072963 0.000000 0.000000
0.335084 0.073791 0.000000 0.000000
0.338585 0.074624 0.000000 0.000000
0.342086 0.075461 0.000000 0.000000
0.345586 0.076303 0.000000 0.000000
0.349087 0.077149 0.000000 0.000000
0.352588 0.078000 0.000000 0.000000
0.356089 0.078855 0.000000 0.000000
0.359590 0.079714 0.000000 0.000000
0.363091 0.080577 0.000000 0.000000
0.366592 0.081444 0.000000 0.000000
0.370093 0.082316 0.000000 0.000000
0.373593 0.083192 0.000000 0.000000
0.377094 0.084072 0.000000 0.000000
0.380595 0.084955 0.000000 0.000000
0.384096 0.085843 0.000000 0.000000
0.387597 0.086735 0.000000 0.000000
0.391098 0.087630 0.000000 0.000000
0.394599 0.088529 0.000000 0.000000
0.398100 0.089432 0.000000 0.000000
0.401600 0.090339 0.000000 0.000000
0.405101 0.091249 0.000000 0.000000
0.408602 0.092162 0.000000 0.000000
0.412103 0.093079 0.000001 0.000000
0.415604 0.094000 0.000001 0.000000
0.419105 0.094924 0.000001 0.000000
0.422606 0.095851 0.000001 0.000000
0.426107 0.096781 0.000001 0.000000
0.429607 0.097714 0.000001 0.000000
0.433108 0.098651 0.000001 0.000000
0.436609 0.099590 0.000001 0.000000
0.440110 0.100532 0.000001 0.000000
0.443611 0.101477 0.000001 0.000000
0.447112 0.102425 0.000001 0.000000
0.450613 0.103376 0.000001 0.000000
0.454114 0.104329 0.000001 0.000000
0.457614 0.105285 0.000001 0.000000
0.461115 0.106243 0.000001 0.000000
0.464616 0.107204 0.000001 0.000000
0.468117 0.108168 0.000001 0.000000
0.471618 0.109134 0.000002 0.000000
0.475119 0.110102 0.000002 0.000000
0.478620 0.111072 0.000002 0.000000
0.482121 0.112045 0.000002 0.000000
0.485621 0.113020 0.000002 0.000000
0.489122 0.113997 0.000002 0.000000
0.492623 0.114976 0.000002 0.000000
0.496124 0.115957 0.000002 0.000000
0.499625 0.116941 0.000002 0.000000
0.503126 0.117926 0.000003 0.000000
0.506627 0.118914 0.000003 0.000000
0.510128 0.119904 0.000003 0.000000
0.513628 0.120895 0.000003 0.000000
0.517129 0.121889 0.000003 0.000000
0.520630 0.122885 0.000003 0.000000
0.524131 0.123883 0.000004 0.000000
0.527632 0.124883 0.000004 0.000000
0.531133 0.125884 0.000004 0.000000
0.534634 0.126888 0.000004 0.000000
0.538135 0.127894 0.000005 0.000000
0.541635 0.128902 0.000005 0.000000
0.545136 0.129912 0.000005 0.000000
0.548637 0.130924 0.000005 0.000000
0.552138 0.131938 0.000006 0.000000
0.555639 0.132954 0.000006 0.000000
0.559140 0.133973 0.000006 0.000000
0.562641 0.134993 0.000007 0.000000
0.566142 0.136015 0.000007 0.000000
0.569642 0.137040 0.000007 0.000000
0.573143 0.138067 0.000008 0.000000
0.576644 0.139096 0.000008 0.000000
0.580145 0.140127 0.000009 0.000000
0.583646 0.141160 0.000009 0.000000
0.587147 0.142195 0.000010 0.000000
0.590648 0.143232 0.000010 0.000000
0.594149 0.144272 0.000011 0.000000
0.597649 0.145313 0.000011 0.000000
0.601150 0.146357 0.000012 0.000000
0.604651 0.147403 0.000013 0.000000
0.608152 0.148451 0.000014 0.000000
0.611653 0.149501 0.000014 0.000000
0.615154 0.150553 0.000015 0.000000
0.618655 0.151607 0.000016 0.000000
0.622156 0.152663 0.000017 0.000000
0.625656 0.153721 0.000018 0.000000
0.629157 0.154780 0.000019 0.000000
0.632658 0.155842 0.000021 0.000000
0.636159 0.156905 0.000022 0.000000
0.639660 0.157970 0.000023 0.000000
0.643161 0.159036 0.000024 0.000000
0.646662 0.160104 0.000026 0.000000
0.650163 0.161174 0.000028 0.000000
0.653663 0.162245 0.000029 0.000000
0.657164 0.163317 0.000031 0.000000
0.660665 0.164390 0.000033 0.000000
0.664166 0.165465 0.000035 0.000000
0.667667 0.166541 0.000037 0.000000
0.671168 0.167617 0.000039 0.000000
0.674669 0.168694 0.000041 0.000000
0.678170 0.169772 0.000044 0.000000
0.681670 0.170851 0.000046 0.000000
0.685171 0.171930 0.000049 0.000000
0.688672 0.173009 0.000052 0.000000
0.692173 0.174089 0.000054 0.000000
0.695674 0.175168 0.000057 0.000000
0.699175 0.176248 0.000061 0.000000
0.702676 0.177327 0.000064 0.000000
0.706177 0.178406 0.000068 0.000000
0.709677 0.179485 0.000071 0.000000
0.713178 0.180563 0.000075 0.000000
0.716679 0.181641 0.000079 0.000000
0.720180 0.182718 0.000083 0.000000
0.723681 0.183794 0.000088 0.000000
0.727182 0.184869 0.000092 0.000000
0.730683 0.185942 0.000097 0.000000
0.734184 0.187015 0.000102 0.000000
0.737684 0.188086 0.000107 0.000000
0.741185 0.189155 0.000112 0.000000
0.744686 0.190223 0.000118 0.000000
0.748187 0.191290 0.000123 0.000000
0.751688 0.192354 0.000129 0.000000
0.755189 0.193416 0.000136 0.000000
0.758690 0.194477 0.000142 0.000000
0.762191 0.195535 0.000149 0.000000
0.765691 0.196591 0.000155 0.000000
0.769192 0.197645 0.000162 0.000000
0.772693 0.198696 0.000170 0.000000
0.776194 0.199745 0.000177 0.000000
0.779695 0.200791 0.000185 0.000000
0.783196 0.201835 0.000193 0.000000
0.786697 0.202876 0.000202 0.000000
0.790198 0.203914 0.000210 0.000000
0.793698 0.204949 0.000219 0.000000
0.797199 0.205982 0.000228 0.000000
0.800700 0.207012 0.000238 0.000000
0.804201 0.208038 0.000248 0.000000
0.807702 0.209062 0.000258 0.000000
0.811203 0.210083 0.000268 0.000000
0.814704 0.211101 0.000279 0.000001
0.818205 0.212116 0.000290 0.000001
0.821705 0.213127 0.000301 0.000001
0.825206 0.214136 0.000313 0.000001
0.828707 0.215142 0.000325 0.000001
0.832208 0.216144 0.000338 0.000001
0.835709 0.217144 0.000350 0.000001
0.839210 0.218140 0.000364 0.000001
0.842711 0.219133 0.000377 0.000001
0.846212 0.220124 0.000391 0.000001
0.849712 0.221111 0.000406 0.000001
0.853213 0.222095 0.000421 0.000001
0.856714 0.223076 0.000436 0.000001
0.860215 0.224054 0.000452 0.000001
0.863716 0.225030 0.000468 0.000001
0.867217 0.226002 0.000485 0.000001
0.870718 0.226971 0.000502 0.000002
0.874219 0.227938 0.000520 0.000002
0.877719 0.228901 0.000538 0.000002
0.881220 0.229862 0.000557 0.000002
0.884721 0.230820 0.000576 0.000002
0.888222 0.231775 0.000596 0.000002
0.891723 0.232727 0.000617 0.000002
0.895224 0.233676 0.000638 0.000002
0.898725 0.234623 0.000660 0.000002
0.902226 0.235567 0.000683 0.000003
0.905726 0.236509 0.000706 0.000003
0.909227 0.237447 0.000730 0.000003
0.912728 0.238383 0.000754 0.000003
0.916229 0.239317 0.000780 0.000003
0.919730 0.240247 0.000806 0.000003
0.923231 0.241176 0.000833 0.000004
0.926732 0.242101 0.000861 0.000004
0.930233 0.243024 0.000889 0.000004
0.933733 0.243944 0.000919 0.000004
0.937234 0.244862 0.000949 0.000004
0.940735 0.245777 0.000981 0.000005
0.944236 0.246690 0.001013 0.000005
0.947737 0.247600 0.001046 0.000005
0.951238 0.248507 0.001080 0.000005
0.954739 0.249412 0.001115 0.000006
0.958240 0.250314 0.001152 0.000006
0.961740 0.251213 0.001189 0.000006
0.965241 0.252109 0.001227 0.000007
0.968742 0.253003 0.001267 0.000007
0.972243 0.253894 0.001307 0.000007
0.975744 0.254782 0.001349 0.000008
0.979245 0.255667 0.001392 0.000008
0.982746 0.256550 0.001436 0.000009
0.986247 0.257429 0.001481 0.000009
0.989747 0.258305 0.001528 0.000010
0.993248 0.259179 0.001576 0.000010
0.996749 0.260049 0.001625 0.000011
1.000250 0.260915 0.001675 0.000012
1.003751 0.261779 0.001727 0.000012
1.007252 0.262639 0.001780 0.000013
1.010753 0.263496 0.001835 0.000014
1.014254 0.264349 0.001891 0.000015
1.017754 0.265198 0.001948 0.000016
1.021255 0.266044 0.002007 0.000017
1.024756 0.266886 0.002067 0.000018
1.028257 0.267724 0.002129 0.000019
1.031758 0.268559 0.002192 0.000020
1.035259 0.269389 0.002257 0.000021
1.038760 0.270215 0.002323 0.000022
1.042261 0.271037 0.002391 0.000024
1.045761 0.271854 0.002461 0.000025
1.049262 0.272667 0.002532 0.000027
1.052763 0.273476 0.002605 0.000028
1.056264 0.274279 0.002680 0.000030
1.059765 0.275079 0.002756 0.000032
1.063266 0.275873 0.002834 0.000034
1.066767 0.276662 0.002913 0.000036
1.070268 0.277446 0.002995 0.000038
1.073768 0.278226 0.003078 0.000040
1.077269 0.279000 0.003163 0.000042
1.080770 0.279768 0.003250 0.000045
1.084271 0.280531 0.003339 0.000047
1.087772 0.281289 0.003430 0.000050
1.091273 0.282041 0.003522 0.000053
1.094774 0.282787 0.003617 0.000056
1.098275 0.283527 0.003713 0.000059
1.101775 0.284262 0.003812 0.000062
1.105276 0.284990 0.003912 0.000065
1.108777 0.285713 0.004015 0.000069
1.112278 0.286429 0.004120 0.000073
1.115779 0.287139 0.004227 0.000077
1.119280 0.287843 0.004336 0.000081
1.122781 0.288540 0.004447 0.000085
1.126282 0.289231 0.004560 0.000089
1.129782 0.289916 0.004676 0.000094
1.133283 0.290594 0.004794 0.000099
1.136784 0.291265 0.004915 0.000104
1.140285 0.291930 0.005038 0.000109
1.143786 0.292588 0.005163 0.000114
1.147287 0.293239 0.005291 0.000120
1.150788 0.293883 0.005421 0.000126
1.154289 0.294521 0.005554 0.000132
1.157789 0.295152 0.005689 0.000138
1.161290 0.295776 0.005827 0.000145
1.164791 0.296393 0.005968 0.000151
1.168292 0.297003 0.006112 0.000158
1.171793 0.297606 0.006258 0.000165
1.175294 0.298203 0.006407 0.000173
1.178795 0.298793 0.006559 0.000181
1.182296 0.299375 0.006715 0.000188
1.185796 0.299951 0.006873 0.000197
1.189297 0.300521 0.007034 0.000205
1.192798 0.301083 0.007198 0.000214
1.196299 0.301639 0.007365 0.000223
1.199800 0.302188 0.007536 0.000232
1.203301 0.302730 0.007710 0.000242
1.206802 0.303266 0.007887 0.000252
1.210303 0.303795 0.008068 0.000262
1.213803 0.304317 0.008252 0.000272
1.217304 0.304834 0.008439 0.000283
1.220805 0.305343 0.008630 0.000294
1.224306 0.305847 0.008825 0.000306
1.227807 0.306344 0.009023 0.000318
1.231308 0.306835 0.009224 0.000330
1.234809 0.307320 0.009430 0.000343
1.238310 0.307799 0.009639 0.000356
1.241810 0.308272 0.009852 0.000369
1.245311 0.308740 0.010069 0.000383
1.248812 0.309201 0.010290 0.000397
1.252313 0.309657 0.010515 0.000412
1.255814 0.310108 0.010744 0.000427
1.259315 0.310552 0.010977 0.000442
1.262816 0.310992 0.011214 0.000458
1.266317 0.311426 0.011455 0.000475
1.269817 0.311855 0.011700 0.000492
1.273318 0.312279 0.011949 0.000509
1.276819 0.312698 0.012203 0.000527
1.280320 0.313112 0.012461 0.000546
1.283821 0.313521 0.012723 0.000565
1.287322 0.313926 0.012990 0.000584
1.290823 0.314326 0.013260 0.000605
1.294324 0.314721 0.013536 0.000625
1.297824 0.315112 0.013815 0.000647
1.301325 0.315498 0.014100 0.000669
1.304826 0.315880 0.014388 0.000692
1.308327 0.316258 0.014681 0.000715
1.311828 0.316632 0.014979 0.000740
1.315329 0.317001 0.015281 0.000765
1.318830 0.317367 0.015588 0.000790
1.322331 0.317728 0.015899 0.000817
1.325831 0.318086 0.016215 0.000844
1.329332 0.318440 0.016535 0.000872
1.332833 0.318790 0.016861 0.000901
1.336334 0.319136 0.017190 0.000931
1.339835 0.319478 0.017525 0.000962
1.343336 0.319817 0.017864 0.000994
1.346837 0.320152 0.018208 0.001026
1.350338 0.320484 0.018557 0.001060
1.353838 0.320812 0.018910 0.001094
1.357339 0.321136 0.019269 0.001130
1.360840 0.321456 0.019632 0.001167
1.364341 0.321774 0.020000 0.001204
1.367842 0.322087 0.020372 0.001243
1.371343 0.322397 0.020750 0.001283
1.374844 0.322703 0.021132 0.001324
1.378345 0.323006 0.021520 0.001366
1.381845 0.323305 0.021912 0.001409
1.385346 0.323601 0.022309 0.001454
1.388847 0.323893 0.022712 0.001500
1.392348 0.324181 0.023119 0.001547
1.395849 0.324466 0.023531 0.001595
1.399350 0.324746 0.023948 0.001645
1.402851 0.325023 0.024371 0.001696
1.406352 0.325297 0.024798 0.001748
1.409852 0.325566 0.025230 0.001802
1.413353 0.325832 0.025668 0.001857
1.416854 0.326093 0.026111 0.001913
1.420355 0.326351 0.026559 0.001971
1.423856 0.326605 0.027012 0.002031
1.427357 0.326855 0.027470 0.002092
1.430858 0.327100 0.027934 0.002154
1.434359 0.327342 0.028403 0.002218
1.437859 0.327579 0.028877 0.002283
1.441360 0.327813 0.029356 0.002350
1.444861 0.328042 0.029841 0.002419
1.448362 0.328266 0.030332 0.002489
1.451863 0.328487 0.030827 0.002561
1.455364 0.328703 0.031328 0.002634
1.458865 0.328915 0.031835 0.002710
1.462366 0.329122 0.032347 0.002787
1.465866 0.329325 0.032864 0.002865
1.469367 0.329523 0.033387 0.002946
1.472868 0.329717 0.033915 0.003028
1.476369 0.329907 0.034449 0.003112
1.479870 0.330092 0.034989 0.003198
1.483371 0.330273 0.035534 0.003285
1.486872 0.330449 0.036085 0.003375
1.490373 0.330620 0.036641 0.003466
1.493873 0.330788 0.037202 0.003559
1.497374 0.330950 0.037770 0.003655
1.500875 0.331108 0.038342 0.003752
1.504376 0.331262 0.038921 0.003851
1.507877 0.331411 0.039505 0.003953
1.511378 0.331556 0.040094 0.004056
1.514879 0.331696 0.040690 0.004162
1.518380 0.331832 0.041290 0.004269
1.521880 0.331964 0.041896 0.004379
1.525381 0.332091 0.042508 0.004492
1.528882 0.332214 0.043125 0.004606
1.532383 0.332332 0.043748 0.004723
1.535884 0.332446 0.044377 0.004842
1.539385 0.332556 0.045010 0.004963
1.542886 0.332662 0.045649 0.005087
1.546387 0.332764 0.046294 0.005213
1.549887 0.332861 0.046944 0.005342
1.553388 0.332955 0.047600 0.005473
1.556889 0.333044 0.048260 0.005607
1.560390 0.333129 0.048927 0.005743
1.563891 0.333211 0.049598 0.005882
1.567392 0.333288 0.050275 0.006024
1.570893 0.333361 0.050957 0.006169
1.574394 0.333430 0.051644 0.006316
1.577894 0.333496 0.052336 0.006467
1.581395 0.333557 0.053034 0.006620
1.584896 0.333615 0.053737 0.006776
1.588397 0.333669 0.054445 0.006936
1.591898 0.333719 0.055158 0.007098
1.595399 0.333765 0.055876 0.007263
1.598900 0.333807 0.056599 0.007432
1.602401 0.333845 0.057327 0.007604
1.605901 0.333879 0.058060 0.007779
1.609402 0.333910 0.058799 0.007958
1.612903 0.333936 0.059542 0.008139
1.616404 0.333959 0.060290 0.008325
1.619905 0.333978 0.061043 0.008514
1.623406 0.333993 0.061800 0.008706
1.626907 0.334004 0.062563 0.008902
1.630408 0.334011 0.063330 0.009101
1.633908 0.334014 0.064103 0.009305
1.637409 0.334012 0.064880 0.009512
1.640910 0.334007 0.065662 0.009722
1.644411 0.333998 0.066448 0.009937
1.647912 0.333985 0.067239 0.010156
1.651413 0.333967 0.068035 0.010378
1.654914 0.333945 0.068836 0.010604
1.658415 0.333919 0.069641 0.010835
1.661915 0.333889 0.070451 0.011069
1.665416 0.333854 0.071266 0.011308
1.668917 0.333816 0.072085 0.011550
1.672418 0.333772 0.072908 0.011797
1.675919 0.333725 0.073736 0.012048
1.679420 0.333672 0.074569 0.012304
1.682921 0.333616 0.075406 0.012563
1.686422 0.333555 0.076247 0.012827
1.689922 0.333489 0.077093 0.013095
1.693423 0.333419 0.077943 0.013368
1.696924 0.333345 0.078798 0.013645
1.700425 0.333266 0.079657 0.013926
1.703926 0.333182 0.080519 0.014212
1.707427 0.333094 0.081387 0.014503
1.710928 0.333001 0.082258 0.014798
1.714429 0.332904 0.083133 0.015097
1.717929 0.332802 0.084013 0.015401
1.721430 0.332696 0.084896 0.015709
1.724931 0.332586 0.085784 0.016023
1.728432 0.332471 0.086675 0.016340
1.731933 0.332351 0.087570 0.016663
1.735434 0.332227 0.088469 0.016990
1.738935 0.332099 0.089371 0.017321
1.742436 0.331967 0.090278 0.017658
1.745936 0.331831 0.091187 0.017999
1.749437 0.331690 0.092101 0.018345
1.752938 0.331546 0.093018 0.018696
1.756439 0.331397 0.093938 0.019051
1.759940 0.331245 0.094861 0.019411
1.763441 0.331088 0.095788 0.019776
1.766942 0.330929 0.096718 0.020146
1.770443 0.330765 0.097651 0.020521
1.773943 0.330598 0.098587 0.020900
1.777444 0.330428 0.099526 0.021285
1.780945 0.330254 0.100468 0.021674
1.784446 0.330077 0.101413 0.022069
1.787947 0.329897 0.102361 0.022468
1.791448 0.329714 0.103311 0.022872
1.794949 0.329529 0.104264 0.023281
1.798450 0.329340 0.105220 0.023696
1.801950 0.329149 0.106178 0.024115
1.805451 0.328955 0.107139 0.024539
1.808952 0.328759 0.108102 0.024969
1.812453 0.328561 0.109067 0.025404
1.815954 0.328360 0.110035 0.025843
1.819455 0.328158 0.111005 0.026288
1.822956 0.327953 0.111978 0.026738
1.826457 0.327746 0.112953 0.027194
1.829957 0.327538 0.113930 0.027654
1.833458 0.327328 0.114909 0.028120
1.836959 0.327116 0.115890 0.028591
1.840460 0.326903 0.116873 0.029068
1.843961 0.326688 0.117858 0.029549
1.847462 0.326472 0.118846 0.030036
1.850963 0.326255 0.119835 0.030529
1.854464 0.326036 0.120827 0.031027
1.857964 0.325817 0.121821 0.031530
1.861465 0.325596 0.122816 0.032039
1.864966 0.325373 0.123814 0.032553
1.868467 0.325150 0.124813 0.033073
1.871968 0.324926 0.125815 0.033598
1.875469 0.324701 0.126819 0.034129
1.878970 0.324474 0.127825 0.034665
1.882471 0.324247 0.128832 0.035207
1.885971 0.324018 0.129842 0.035755
1.889472 0.323788 0.130854 0.036308
1.892973 0.323558 0.131868 0.036866
1.896474 0.323326 0.132884 0.037430
1.899975 0.323093 0.133902 0.038000
1.903476 0.322859 0.134922 0.038575
1.906977 0.322624 0.135945 0.039156
1.910478 0.322387 0.136969 0.039743
1.913978 0.322149 0.137995 0.040335
1.917479 0.321910 0.139024 0.040932
1.920980 0.321669 0.140055 0.041535
1.924481 0.321427 0.141088 0.042144
1.927982 0.321183 0.142123 0.042758
1.931483 0.320938 0.143160 0.043378
1.934984 0.320691 0.144200 0.044003
1.938485 0.320442 0.145241 0.044634
1.941985 0.320191 0.146285 0.045270
1.945486 0.319939 0.147330 0.045911
1.948987 0.319684 0.148378 0.046558
1.952488 0.319428 0.149428 0.047211
1.955989 0.319169 0.150480 0.047869
1.959490 0.318908 0.151534 0.048532
1.962991 0.318645 0.152590 0.049200
1.966492 0.318380 0.153647 0.049874
1.969992 0.318112 0.154707 0.050553
1.973493 0.317842 0.155768 0.051237
1.976994 0.317570 0.156831 0.051927
1.980495 0.317295 0.157896 0.052622
1.983996 0.317017 0.158963 0.053322
1.987497 0.316737 0.160031 0.054027
1.990998 0.316454 0.161100 0.054737
1.994499 0.316169 0.162171 0.055452
1.997999 0.315881 0.163243 0.056173
2.001500 0.315590 0.164317 0.056898
2.005001 0.315296 0.165391 0.057629
2.008502 0.315000 0.166467 0.058364
2.012003 0.314701 0.167543 0.059104
2.015504 0.314400 0.168620 0.059850
2.019005 0.314095 0.169698 0.060600
2.022506 0.313788 0.170777 0.061355
2.026007 0.313479 0.171856 0.062115
2.029507 0.313166 0.172935 0.062880
2.033008 0.312851 0.174015 0.063649
2.036509 0.312533 0.175095 0.064424
2.040010 0.312213 0.176174 0.065203
2.043511 0.311890 0.177254 0.065987
2.047012 0.311564 0.178333 0.066776
2.050513 0.311236 0.179412 0.067569
2.054014 0.310906 0.180490 0.068367
2.057514 0.310573 0.181568 0.069170
2.061015 0.310237 0.182645 0.069977
2.064516 0.309899 0.183721 0.070789
2.068017 0.309559 0.184796 0.071605
2.071518 0.309216 0.185870 0.072426
2.075019 0.308871 0.186943 0.073252
2.078520 0.308524 0.188014 0.074082
2.082021 0.308174 0.189084 0.074917
2.085521 0.307822 0.190152 0.075756
2.089022 0.307468 0.191218 0.076599
2.092523 0.307112 0.192283 0.077447
2.096024 0.306754 0.193346 0.078299
2.099525 0.306393 0.194406 0.079155
2.103026 0.306031 0.195465 0.080016
2.106527 0.305666 0.196521 0.080880
2.110028 0.305299 0.197575 0.081749
2.113528 0.304931 0.198626 0.082623
2.117029 0.304560 0.199676 0.083500
2.120530 0.304187 0.200722 0.084381
2.124031 0.303812 0.201766 0.085266
2.127532 0.303435 0.202807 0.086155
2.131033 0.303056 0.203846 0.087048
2.134534 0.302676 0.204882 0.087945
2.138035 0.302293 0.205915 0.088845
2.141535 0.301908 0.206945 0.089749
2.145036 0.301521 0.207972 0.090657
2.148537 0.301133 0.208996 0.091568
2.152038 0.300742 0.210017 0.092483
2.155539 0.300349 0.211035 0.093401
2.159040 0.299955 0.212050 0.094323
2.162541 0.299559 0.213062 0.095247
2.166042 0.299160 0.214071 0.096175
2.169542 0.298760 0.215077 0.097107
2.173043 0.298358 0.216080 0.098041
2.176544 0.297954 0.217080 0.098978
2.180045 0.297548 0.218077 0.099918
2.183546 0.297141 0.219070 0.100862
2.187047 0.296732 0.220061 0.101808
2.190548 0.296321 0.221049 0.102756
2.194049 0.295908 0.222033 0.103708
2.197549 0.295493 0.223015 0.104662
2.201050 0.295077 0.223993 0.105618
2.204551 0.294659 0.224969 0.106577
2.208052 0.294240 0.225941 0.107539
2.211553 0.293819 0.226911 0.108503
2.215054 0.293397 0.227878 0.109469
2.218555 0.292973 0.228841 0.110438
2.222056 0.292548 0.229802 0.111409
2.225556 0.292121 0.230761 0.112382
2.229057 0.291694 0.231716 0.113358
2.232558 0.291264 0.232668 0.114335
2.236059 0.290834 0.233618 0.115315
2.239560 0.290403 0.234565 0.116297
2.243061 0.289970 0.235510 0.117281
2.246562 0.289537 0.236451 0.118267
2.250063 0.289102 0.237390 0.119255
2.253563 0.288666 0.238327 0.120245
2.257064 0.288230 0.239260 0.121237
2.260565 0.287793 0.240191 0.122231
2.264066 0.287355 0.241120 0.123227
2.267567 0.286916 0.242046 0.124225
2.271068 0.286476 0.242969 0.125226
2.274569 0.286036 0.243889 0.126228
2.278070 0.285595 0.244807 0.127232
2.281570 0.285154 0.245723 0.128238
2.285071 0.284712 0.246636 0.129246
2.288572 0.284269 0.247546 0.130257
2.292073 0.283826 0.248453 0.131269
2.295574 0.283383 0.249358 0.132283
2.299075 0.282939 0.250261 0.133300
2.302576 0.282494 0.251160 0.134318
2.306077 0.282049 0.252057 0.135339
2.309577 0.281603 0.252951 0.136362
2.313078 0.281157 0.253842 0.137387
2.316579 0.280711 0.254731 0.138414
2.320080 0.280263 0.255616 0.139443
2.323581 0.279816 0.256499 0.140474
2.327082 0.279368 0.257378 0.141507
2.330583 0.278919 0.258255 0.142543
2.334084 0.278470 0.259128 0.143581
2.337584 0.278020 0.259998 0.144620
2.341085 0.277570 0.260865 0.145662
2.344586 0.277119 0.261729 0.146706
2.348087 0.276668 0.262590 0.147752
2.351588 0.276215 0.263447 0.148800
2.355089 0.275763 0.264300 0.149850
2.358590 0.275309 0.265150 0.150903
2.362091 0.274855 0.265996 0.151957
2.365591 0.274400 0.266838 0.153013
2.369092 0.273945 0.267677 0.154071
2.372593 0.273488 0.268511 0.155130
2.376094 0.273032 0.269342 0.156192
2.379595 0.272574 0.270168 0.157255
2.383096 0.272116 0.270990 0.158320
2.386597 0.271657 0.271808 0.159387
2.390098 0.271197 0.272621 0.160455
2.393598 0.270737 0.273430 0.161524
2.397099 0.270276 0.274234 0.162595
2.400600 0.269815 0.275034 0.163667
2.404101 0.269353 0.275828 0.164740
2.407602 0.268890 0.276618 0.165815
2.411103 0.268427 0.277402 0.166890
2.414604 0.267964 0.278182 0.167966
2.418105 0.267500 0.278956 0.169043
2.421605 0.267036 0.279725 0.170121
2.425106 0.266572 0.280488 0.171199
2.428607 0.266107 0.281246 0.172277
2.432108 0.265643 0.281999 0.173356
2.435609 0.265178 0.282745 0.174435
2.439110 0.264714 0.283486 0.175514
2.442611 0.264250 0.284221 0.176593
2.446112 0.263786 0.284950 0.177672
2.449612 0.263322 0.285672 0.178751
2.453113 0.262859 0.286389 0.179829
2.456614 0.262396 0.287099 0.180907
2.460115 0.261934 0.287804 0.181983
2.463616 0.261473 0.288501 0.183059
2.467117 0.261012 0.289193 0.184134
2.470618 0.260552 0.289877 0.185208
2.474119 0.260093 0.290556 0.186281
2.477619 0.259635 0.291227 0.187353
2.481120 0.259179 0.291892 0.188423
2.484621 0.258723 0.292551 0.189491
2.488122 0.258269 0.293202 0.190558
2.491623 0.257816 0.293847 0.191624
2.495124 0.257365 0.294485 0.192687
2.498625 0.256915 0.295116 0.193748
2.502126 0.256466 0.295740 0.194807
2.505626 0.256019 0.296358 0.195864
2.509127 0.255574 0.296968 0.196919
2.512628 0.255130 0.297572 0.197972
2.516129 0.254688 0.298169 0.199022
2.519630 0.254248 0.298759 0.200070
2.523131 0.253809 0.299342 0.201115
2.526632 0.253372 0.299918 0.202157
2.530133 0.252937 0.300488 0.203197
2.533633 0.252504 0.301050 0.204234
2.537134 0.252072 0.301606 0.205268
2.540635 0.251642 0.302156 0.206299
2.544136 0.251213 0.302698 0.207328
2.547637 0.250786 0.303234 0.208353
2.551138 0.250361 0.303764 0.209376
2.554639 0.249937 0.304286 0.210396
2.558140 0.249515 0.304803 0.211412
2.561640 0.249094 0.305313 0.212426
2.565141 0.248675 0.305817 0.213436
2.568642 0.248256 0.306314 0.214444
2.572143 0.247840 0.306806 0.215448
2.575644 0.247424 0.307291 0.216450
2.579145 0.247009 0.307770 0.217448
2.582646 0.246595 0.308243 0.218443
2.586147 0.246183 0.308711 0.219436
2.589647 0.245771 0.309173 0.220425
2.593148 0.245360 0.309629 0.221411
2.596649 0.244949 0.310079 0.222394
2.600150 0.244540 0.310524 0.223374
2.603651 0.244130 0.310964 0.224351
2.607152 0.243722 0.311398 0.225326
2.610653 0.243313 0.311828 0.226297
2.614154 0.242905 0.312252 0.227265
2.617654 0.242497 0.312671 0.228231
2.621155 0.242089 0.313085 0.229194
2.624656 0.241681 0.313494 0.230153
2.628157 0.241273 0.313899 0.231110
2.631658 0.240865 0.314299 0.232065
2.635159 0.240457 0.314694 0.233016
2.638660 0.240049 0.315085 0.233965
2.642161 0.239640 0.315471 0.234911
2.645661 0.239230 0.315854 0.235854
2.649162 0.238821 0.316231 0.236795
2.652663 0.238410 0.316605 0.237733
2.656164 0.238000 0.316975 0.238669
2.659665 0.237588 0.317340 0.239602
2.663166 0.237176 0.317702 0.240532
2.666667 0.236763 0.318060 0.241459
2.670168 0.236350 0.318414 0.242384
2.673668 0.235935 0.318764 0.243307
2.677169 0.235520 0.319110 0.244227
2.680670 0.235104 0.319453 0.245144
2.684171 0.234687 0.319791 0.246059
2.687672 0.234269 0.320127 0.246971
2.691173 0.233850 0.320458 0.247880
2.694674 0.233430 0.320786 0.248787
2.698175 0.233009 0.321110 0.249692
2.701675 0.232587 0.321431 0.250593
2.705176 0.232164 0.321748 0.251492
2.708677 0.231741 0.322062 0.252388
2.712178 0.231316 0.322372 0.253282
2.715679 0.230890 0.322678 0.254172
2.719180 0.230463 0.322981 0.255060
2.722681 0.230035 0.323280 0.255945
2.726182 0.229606 0.323576 0.256827
2.729682 0.229177 0.323868 0.257706
2.733183 0.228746 0.324156 0.258582
2.736684 0.228314 0.324441 0.259455
2.740185 0.227882 0.324722 0.260324
2.743686 0.227448 0.324999 0.261191
2.747187 0.227014 0.325272 0.262054
2.750688 0.226578 0.325542 0.262913
2.754189 0.226142 0.325808 0.263770
2.757689 0.225706 0.326069 0.264622
2.761190 0.225268 0.326327 0.265471
2.764691 0.224830 0.326581 0.266317
2.768192 0.224391 0.326831 0.267158
2.771693 0.223951 0.327077 0.267996
2.775194 0.223511 0.327319 0.268830
2.778695 0.223071 0.327556 0.269659
2.782196 0.222629 0.327789 0.270485
2.785696 0.222188 0.328019 0.271306
2.789197 0.221746 0.328244 0.272123
2.792698 0.221304 0.328464 0.272935
2.796199 0.220861 0.328680 0.273743
2.799700 0.220419 0.328892 0.274546
2.803201 0.219976 0.329100 0.275345
2.806702 0.219533 0.329303 0.276138
2.810203 0.219090 0.329502 0.276927
2.813703 0.218647 0.329696 0.277710
2.817204 0.218204 0.329886 0.278489
2.820705 0.217762 0.330071 0.279262
2.824206 0.217320 0.330252 0.280029
2.827707 0.216878 0.330429 0.280791
2.831208 0.216436 0.330600 0.281548
2.834709 0.215995 0.330768 0.282299
2.838210 0.215554 0.330931 0.283044
2.841710 0.215114 0.331089 0.283784
2.845211 0.214675 0.331243 0.284517
2.848712 0.214236 0.331392 0.285245
2.852213 0.213798 0.331537 0.285966
2.855714 0.213361 0.331678 0.286681
2.859215 0.212924 0.331814 0.287390
2.862716 0.212489 0.331946 0.288092
2.866217 0.212054 0.332073 0.288789
2.869717 0.211621 0.332197 0.289478
2.873218 0.211188 0.332315 0.290162
2.876719 0.210757 0.332430 0.290838
2.880220 0.210326 0.332540 0.291508
2.883721 0.209897 0.332646 0.292171
2.887222 0.209469 0.332748 0.292828
2.890723 0.209042 0.332846 0.293478
2.894224 0.208616 0.332940 0.294121
2.897724 0.208192 0.333030 0.294757
2.901225 0.207768 0.333115 0.295386
2.904726 0.207346 0.333197 0.296009
2.908227 0.206925 0.333274 0.296625
2.911728 0.206505 0.333348 0.297233
2.915229 0.206086 0.333418 0.297835
2.918730 0.205668 0.333483 0.298430
2.922231 0.205251 0.333545 0.299018
2.925731 0.204836 0.333603 0.299600
2.929232 0.204421 0.333657 0.300174
2.932733 0.204007 0.333707 0.300742
2.936234 0.203594 0.333754 0.301303
2.939735 0.203183 0.333796 0.301857
2.943236 0.202772 0.333835 0.302404
2.946737 0.202361 0.333869 0.302945
2.950238 0.201952 0.333900 0.303479
2.953738 0.201543 0.333927 0.304007
2.957239 0.201135 0.333950 0.304528
2.960740 0.200727 0.333970 0.305043
2.964241 0.200320 0.333985 0.305551
2.967742 0.199913 0.333996 0.306053
2.971243 0.199506 0.334004 0.306549
2.974744 0.199100 0.334007 0.307038
2.978245 0.198694 0.334006 0.307522
2.981745 0.198288 0.334001 0.307999
2.985246 0.197882 0.333993 0.308471
2.988747 0.197477 0.333980 0.308937
2.992248 0.197071 0.333962 0.309397
2.995749 0.196665 0.333941 0.309851
2.999250 0.196260 0.333916 0.310300
3.002751 0.195854 0.333886 0.310744
3.006252 0.195447 0.333852 0.311182
3.009752 0.195041 0.333813 0.311615
3.013253 0.194634 0.333770 0.312042
3.016754 0.194228 0.333723 0.312465
3.020255 0.193820 0.333671 0.312882
3.023756 0.193413 0.333615 0.313295
3.027257 0.193005 0.333555 0.313703
3.030758 0.192597 0.333490 0.314106
3.034259 0.192188 0.333420 0.314504
3.037759 0.191779 0.333346 0.314898
3.041260 0.191370 0.333267 0.315287
3.044761 0.190960 0.333184 0.315672
3.048262 0.190550 0.333097 0.316053
3.051763 0.190140 0.333004 0.316430
3.055264 0.189729 0.332908 0.316802
3.058765 0.189319 0.332807 0.317170
3.062266 0.188908 0.332701 0.317534
3.065766 0.188497 0.332591 0.317894
3.069267 0.188086 0.332476 0.318251
3.072768 0.187675 0.332357 0.318603
3.076269 0.187264 0.332234 0.318952
3.079770 0.186853 0.332106 0.319296
3.083271 0.186442 0.331975 0.319637
3.086772 0.186031 0.331839 0.319975
3.090273 0.185621 0.331699 0.320308
3.093773 0.185211 0.331555 0.320638
3.097274 0.184802 0.331406 0.320965
3.100775 0.184393 0.331255 0.321287
3.104276 0.183984 0.331099 0.321606
3.107777 0.183577 0.330939 0.321922
3.111278 0.183170 0.330776 0.322234
3.114779 0.182764 0.330610 0.322542
3.118280 0.182359 0.330440 0.322847
3.121780 0.181955 0.330267 0.323148
3.125281 0.181552 0.330090 0.323445
3.128782 0.181150 0.329911 0.323739
3.132283 0.180749 0.329728 0.324029
3.135784 0.180350 0.329543 0.324316
3.139285 0.179953 0.329354 0.324599
3.142786 0.179556 0.329164 0.324878
3.146287 0.179161 0.328970 0.325153
3.149787 0.178768 0.328775 0.325424
3.153288 0.178377 0.328577 0.325692
3.156789 0.177987 0.328376 0.325955
3.160290 0.177599 0.328174 0.326215
3.163791 0.177213 0.327970 0.326471
3.167292 0.176829 0.327763 0.326722
3.170793 0.176447 0.327555 0.326970
3.174294 0.176066 0.327346 0.327214
3.177794 0.175688 0.327134 0.327453
3.181295 0.175312 0.326921 0.327688
3.184796 0.174937 0.326707 0.327919
3.188297 0.174565 0.326491 0.328146
3.191798 0.174195 0.326274 0.328369
3.195299 0.173827 0.326056 0.328587
3.198800 0.173461 0.325836 0.328801
3.202301 0.173097 0.325615 0.329010
3.205801 0.172736 0.325393 0.329215
3.209302 0.172376 0.325170 0.329416
3.212803 0.172018 0.324946 0.329612
3.216304 0.171663 0.324721 0.329803
3.219805 0.171309 0.324495 0.329991
3.223306 0.170958 0.324268 0.330173
3.226807 0.170608 0.324039 0.330351
3.230308 0.170260 0.323810 0.330525
3.233808 0.169915 0.323579 0.330694
3.237309 0.169571 0.323348 0.330859
3.240810 0.169228 0.323115 0.331019
3.244311 0.168888 0.322881 0.331175
3.247812 0.168549 0.322646 0.331326
3.251313 0.168212 0.322409 0.331473
3.254814 0.167876 0.322172 0.331615
3.258315 0.167542 0.321933 0.331753
3.261815 0.167209 0.321692 0.331886
3.265316 0.166878 0.321450 0.332015
3.268817 0.166548 0.321207 0.332140
3.272318 0.166219 0.320961 0.332260
3.275819 0.165891 0.320715 0.332377
3.279320 0.165565 0.320466 0.332488
3.282821 0.165239 0.320215 0.332596
3.286322 0.164915 0.319963 0.332699
3.289822 0.164591 0.319709 0.332799
3.293323 0.164268 0.319452 0.332894
3.296824 0.163945 0.319194 0.332985
3.300325 0.163624 0.318933 0.333072
3.303826 0.163303 0.318671 0.333155
3.307327 0.162982 0.318405 0.333234
3.310828 0.162662 0.318138 0.333308
3.314329 0.162342 0.317868 0.333379
3.317829 0.162023 0.317596 0.333446
3.321330 0.161703 0.317321 0.333510
3.324831 0.161384 0.317044 0.333569
3.328332 0.161065 0.316764 0.333624
3.331833 0.160746 0.316481 0.333675
3.335334 0.160427 0.316196 0.333723
3.338835 0.160108 0.315908 0.333767
3.342336 0.159789 0.315617 0.333807
3.345836 0.159470 0.315324 0.333843
3.349337 0.159150 0.315028 0.333875
3.352838 0.158830 0.314729 0.333903
3.356339 0.158510 0.314428 0.333927
3.359840 0.158190 0.314124 0.333948
3.363341 0.157869 0.313817 0.333964
3.366842 0.157548 0.313507 0.333977
3.370343 0.157226 0.313195 0.333986
3.373843 0.156904 0.312880 0.333990
3.377344 0.156581 0.312563 0.333991
3.380845 0.156258 0.312242 0.333988
3.384346 0.155934 0.311919 0.333980
3.387847 0.155609 0.311594 0.333969
3.391348 0.155284 0.311266 0.333953
3.394849 0.154959 0.310936 0.333933
3.398350 0.154632 0.310603 0.333909
3.401850 0.154305 0.310267 0.333881
3.405351 0.153978 0.309929 0.333848
3.408852 0.153650 0.309589 0.333811
3.412353 0.153321 0.309246 0.333770
3.415854 0.152991 0.308901 0.333725
3.419355 0.152661 0.308554 0.333675
3.422856 0.152330 0.308205 0.333621
3.426357 0.151999 0.307853 0.333562
3.429857 0.151667 0.307499 0.333499
3.433358 0.151334 0.307143 0.333431
3.436859 0.151001 0.306785 0.333359
3.440360 0.150667 0.306424 0.333282
3.443861 0.150333 0.306062 0.333201
3.447362 0.149998 0.305697 0.333115
3.450863 0.149663 0.305330 0.333025
3.454364 0.149327 0.304961 0.332930
3.457864 0.148991 0.304591 0.332831
3.461365 0.148654 0.304218 0.332727
3.464866 0.148317 0.303843 0.332619
3.468367 0.147979 0.303466 0.332506
3.471868 0.147641 0.303087 0.332389
3.475369 0.147303 0.302706 0.332268
3.478870 0.146964 0.302324 0.332142
3.482371 0.146625 0.301939 0.332012
3.485871 0.146286 0.301552 0.331878
3.489372 0.145947 0.301163 0.331740
3.492873 0.145607 0.300773 0.331598
3.496374 0.145268 0.300380 0.331451
3.499875 0.144928 0.299986 0.331301
3.503376 0.144588 0.299589 0.331147
3.506877 0.144248 0.299191 0.330990
3.510378 0.143908 0.298791 0.330828
3.513878 0.143568 0.298389 0.330664
3.517379 0.143228 0.297985 0.330495
3.520880 0.142888 0.297579 0.330324
3.524381 0.142548 0.297172 0.330149
3.527882 0.142208 0.296762 0.329971
3.531383 0.141869 0.296351 0.329790
3.534884 0.141529 0.295938 0.329606
3.538385 0.141190 0.295524 0.329419
3.541885 0.140851 0.295108 0.329229
3.545386 0.140513 0.294690 0.329037
3.548887 0.140174 0.294270 0.328843
3.552388 0.139836 0.293849 0.328646
3.555889 0.139498 0.293427 0.328447
3.559390 0.139161 0.293003 0.328246
3.562891 0.138824 0.292578 0.328043
3.566392 0.138488 0.292151 0.327837
3.569892 0.138152 0.291723 0.327630
3.573393 0.137816 0.291294 0.327422
3.576894 0.137481 0.290864 0.327211
3.580395 0.137147 0.290432 0.326999
3.583896 0.136813 0.290000 0.326786
3.587397 0.136480 0.289566 0.326571
3.590898 0.136148 0.289131 0.326355
3.594399 0.135816 0.288696 0.326137
3.597899 0.135485 0.288259 0.325919
3.601400 0.135155 0.287822 0.325699
3.604901 0.134826 0.287383 0.325478
3.608402 0.134497 0.286945 0.325256
3.611903 0.134170 0.286505 0.325033
3.615404 0.133843 0.286065 0.324808
3.618905 0.133518 0.285624 0.324583
3.622406 0.133193 0.285182 0.324357
3.625906 0.132869 0.284740 0.324130
3.629407 0.132547 0.284297 0.323901
3.632908 0.132226 0.283854 0.323672
3.636409 0.131906 0.283410 0.323441
3.639910 0.131587 0.282966 0.323210
3.643411 0.131269 0.282521 0.322977
3.646912 0.130953 0.282076 0.322743
3.650413 0.130638 0.281630 0.322508
3.653913 0.130325 0.281184 0.322272
3.657414 0.130013 0.280737 0.322034
3.660915 0.129702 0.280290 0.321795
3.664416 0.129393 0.279842 0.321554
3.667917 0.129085 0.279394 0.321312
3.671418 0.128779 0.278945 0.321069
3.674919 0.128474 0.278496 0.320824
3.678420 0.128172 0.278046 0.320577
3.681920 0.127870 0.277596 0.320328
3.685421 0.127571 0.277145 0.320078
3.688922 0.127273 0.276693 0.319825
3.692423 0.126977 0.276241 0.319571
3.695924 0.126682 0.275788 0.319315
3.699425 0.126389 0.275335 0.319056
3.702926 0.126098 0.274880 0.318795
3.706427 0.125809 0.274425 0.318533
3.709927 0.125521 0.273970 0.318267
3.713428 0.125235 0.273514 0.318000
3.716929 0.124951 0.273057 0.317730
3.720430 0.124668 0.272599 0.317457
3.723931 0.124388 0.272141 0.317182
3.727432 0.124109 0.271682 0.316905
3.730933 0.123831 0.271222 0.316625
3.734434 0.123555 0.270762 0.316342
3.737934 0.123281 0.270301 0.316057
3.741435 0.123009 0.269839 0.315769
3.744936 0.122738 0.269377 0.315478
3.748437 0.122469 0.268915 0.315185
3.751938 0.122201 0.268452 0.314889
3.755439 0.121934 0.267988 0.314590
3.758940 0.121669 0.267524 0.314288
3.762441 0.121406 0.267060 0.313984
3.765941 0.121144 0.266596 0.313677
3.769442 0.120883 0.266131 0.313368
3.772943 0.120623 0.265667 0.313055
3.776444 0.120365 0.265202 0.312740
3.779945 0.120108 0.264738 0.312423
3.783446 0.119852 0.264274 0.312102
3.786947 0.119597 0.263809 0.311779
3.790448 0.119343 0.263346 0.311454
3.793948 0.119090 0.262882 0.311126
3.797449 0.118838 0.262420 0.310796
3.800950 0.118587 0.261957 0.310463
3.804451 0.118337 0.261496 0.310127
3.807952 0.118088 0.261035 0.309790
3.811453 0.117840 0.260575 0.309449
3.814954 0.117592 0.260116 0.309107
3.818455 0.117345 0.259658 0.308762
3.821955 0.117098 0.259202 0.308415
3.825456 0.116853 0.258746 0.308066
3.828957 0.116608 0.258292 0.307714
3.832458 0.116363 0.257839 0.307360
3.835959 0.116119 0.257387 0.307004
3.839460 0.115875 0.256937 0.306646
3.842961 0.115632 0.256489 0.306286
3.846462 0.115389 0.256041 0.305924
3.849962 0.115147 0.255596 0.305559
3.853463 0.114905 0.255152 0.305193
3.856964 0.114663 0.254710 0.304824
3.860465 0.114422 0.254270 0.304453
3.863966 0.114180 0.253831 0.304081
3.867467 0.113940 0.253394 0.303706
3.870968 0.113699 0.252959 0.303329
3.874469 0.113458 0.252525 0.302951
3.877969 0.113218 0.252093 0.302570
3.881470 0.112978 0.251663 0.302187
3.884971 0.112738 0.251234 0.301803
3.888472 0.112498 0.250807 0.301416
3.891973 0.112258 0.250382 0.301028
3.895474 0.112018 0.249958 0.300637
3.898975 0.111778 0.249536 0.300245
3.902476 0.111539 0.249115 0.299850
3.905976 0.111299 0.248696 0.299454
3.909477 0.111059 0.248277 0.299056
3.912978 0.110819 0.247860 0.298655
3.916479 0.110580 0.247445 0.298253
3.919980 0.110340 0.247030 0.297850
3.923481 0.110100 0.246616 0.297444
3.926982 0.109860 0.246204 0.297036
3.930483 0.109620 0.245792 0.296627
3.933983 0.109380 0.245381 0.296216
3.937484 0.109139 0.244971 0.295803
3.940985 0.108899 0.244561 0.295389
3.944486 0.108658 0.244152 0.294972
3.947987 0.108417 0.243743 0.294555
3.951488 0.108176 0.243335 0.294135
3.954989 0.107935 0.242926 0.293714
3.958490 0.107693 0.242519 0.293292
3.961990 0.107451 0.242111 0.292868
3.965491 0.107209 0.241703 0.292443
3.968992 0.106967 0.241295 0.292016
3.972493 0.106724 0.240887 0.291588
3.975994 0.106482 0.240479 0.291159
3.979495 0.106239 0.240071 0.290729
3.982996 0.105995 0.239662 0.290297
3.986497 0.105752 0.239253 0.289865
3.989997 0.105508 0.238843 0.289431
3.993498 0.105264 0.238433 0.288996
3.996999 0.105019 0.238023 0.288561
4.000500 0.104775 0.237611 0.288124
4.004001 0.104530 0.237199 0.287687
4.007502 0.104284 0.236787 0.287248
4.011003 0.104039 0.236373 0.286810
4.014504 0.103794 0.235959 0.286370
4.018005 0.103548 0.235544 0.285930
4.021505 0.103302 0.235128 0.285489
4.025006 0.103056 0.234711 0.285047
4.028507 0.102810 0.234293 0.284605
4.032008 0.102563 0.233875 0.284162
4.035509 0.102317 0.233455 0.283719
4.039010 0.102070 0.233034 0.283275
4.042511 0.101824 0.232613 0.282830
4.046012 0.101578 0.232190 0.282385
4.049512 0.101331 0.231767 0.281940
4.053013 0.101085 0.231342 0.281494
4.056514 0.100839 0.230916 0.281048
4.060015 0.100593 0.230490 0.280601
4.063516 0.100348 0.230062 0.280153
4.067017 0.100102 0.229633 0.279705
4.070518 0.099857 0.229204 0.279257
4.074019 0.099612 0.228773 0.278807
4.077519 0.099368 0.228342 0.278358
4.081020 0.099124 0.227909 0.277908
4.084521 0.098880 0.227476 0.277457
4.088022 0.098637 0.227042 0.277005
4.091523 0.098395 0.226607 0.276553
4.095024 0.098153 0.226171 0.276100
4.098525 0.097911 0.225734 0.275647
4.102026 0.097670 0.225297 0.275193
4.105526 0.097430 0.224859 0.274738
4.109027 0.097191 0.224420 0.274282
4.112528 0.096952 0.223981 0.273826
4.116029 0.096715 0.223541 0.273369
4.119530 0.096478 0.223100 0.272912
4.123031 0.096241 0.222659 0.272453
4.126532 0.096006 0.222218 0.271994
4.130033 0.095771 0.221776 0.271534
4.133533 0.095538 0.221334 0.271074
4.137034 0.095305 0.220892 0.270613
4.140535 0.095073 0.220449 0.270151
4.144036 0.094842 0.220006 0.269689
4.147537 0.094612 0.219564 0.269226
4.151038 0.094383 0.219121 0.268763
4.154539 0.094154 0.218678 0.268299
4.158040 0.093927 0.218236 0.267835
4.161540 0.093701 0.217793 0.267371
4.165041 0.093475 0.217351 0.266906
4.168542 0.093251 0.216909 0.266441
4.172043 0.093027 0.216468 0.265976
4.175544 0.092804 0.216026 0.265510
4.179045 0.092582 0.215586 0.265045
4.182546 0.092361 0.215146 0.264580
4.186047 0.092141 0.214706 0.264115
4.189547 0.091921 0.214268 0.263651
4.193048 0.091702 0.213830 0.263186
4.196549 0.091484 0.213393 0.262723
4.200050 0.091267 0.212956 0.262259
4.203551 0.091051 0.212521 0.261797
4.207052 0.090835 0.212086 0.261335
4.210553 0.090620 0.211653 0.260874
4.214054 0.090406 0.211220 0.260413
4.217554 0.090192 0.210789 0.259954
4.221055 0.089979 0.210359 0.259496
4.224556 0.089766 0.209929 0.259039
4.228057 0.089554 0.209501 0.258583
4.231558 0.089343 0.209074 0.258129
4.235059 0.089132 0.208648 0.257675
4.238560 0.088921 0.208224 0.257224
4.242061 0.088711 0.207800 0.256773
4.245561 0.088502 0.207378 0.256325
4.249062 0.088293 0.206957 0.255878
4.252563 0.088084 0.206537 0.255432
4.256064 0.087876 0.206118 0.254988
4.259565 0.087668 0.205700 0.254546
4.263066 0.087460 0.205283 0.254105
4.266567 0.087253 0.204868 0.253666
4.270068 0.087045 0.204453 0.253229
4.273568 0.086839 0.204039 0.252794
4.277069 0.086632 0.203626 0.252360
4.280570 0.086426 0.203215 0.251928
4.284071 0.086220 0.202804 0.251498
4.287572 0.086014 0.202393 0.251069
4.291073 0.085809 0.201984 0.250642
4.294574 0.085603 0.201575 0.250217
4.298075 0.085398 0.201166 0.249793
4.301575 0.085193 0.200759 0.249370
4.305076 0.084989 0.200351 0.248949
4.308577 0.084784 0.199945 0.248529
4.312078 0.084580 0.199538 0.248111
4.315579 0.084376 0.199132 0.247693
4.319080 0.084173 0.198726 0.247277
4.322581 0.083969 0.198320 0.246862
4.326082 0.083766 0.197914 0.246448
4.329582 0.083563 0.197509 0.246035
4.333083 0.083360 0.197103 0.245623
4.336584 0.083158 0.196697 0.245211
4.340085 0.082955 0.196292 0.244801
4.343586 0.082754 0.195886 0.244390
4.347087 0.082552 0.195479 0.243981
4.350588 0.082351 0.195073 0.243571
4.354089 0.082150 0.194666 0.243162
4.357589 0.081950 0.194259 0.242753
4.361090 0.081750 0.193852 0.242345
4.364591 0.081550 0.193445 0.241936
4.368092 0.081351 0.193037 0.241528
4.371593 0.081152 0.192628 0.241119
4.375094 0.080954 0.192220 0.240711
4.378595 0.080756 0.191811 0.240302
4.382096 0.080559 0.191402 0.239892
4.385596 0.080363 0.190992 0.239483
4.389097 0.080167 0.190582 0.239073
4.392598 0.079972 0.190172 0.238662
4.396099 0.079777 0.189761 0.238252
4.399600 0.079583 0.189351 0.237840
4.403101 0.079390 0.188940 0.237428
4.406602 0.079198 0.188529 0.237015
4.410103 0.079006 0.188117 0.236601
4.413603 0.078816 0.187706 0.236187
4.417104 0.078626 0.187295 0.235772
4.420605 0.078437 0.186884 0.235356
4.424106 0.078249 0.186473 0.234939
4.427607 0.078061 0.186063 0.234521
4.431108 0.077875 0.185652 0.234102
4.434609 0.077690 0.185242 0.233683
4.438110 0.077505 0.184833 0.233262
4.441610 0.077322 0.184424 0.232841
4.445111 0.077139 0.184015 0.232418
4.448612 0.076958 0.183607 0.231994
4.452113 0.076778 0.183200 0.231570
4.455614 0.076598 0.182794 0.231144
4.459115 0.076420 0.182389 0.230718
4.462616 0.076242 0.181985 0.230291
4.466117 0.076066 0.181582 0.229862
4.469617 0.075891 0.181180 0.229433
4.473118 0.075716 0.180779 0.229002
4.476619 0.075543 0.180380 0.228571
4.480120 0.075370 0.179982 0.228139
4.483621 0.075199 0.179585 0.227706
4.487122 0.075028 0.179190 0.227272
4.490623 0.074859 0.178797 0.226837
4.494124 0.074690 0.178405 0.226401
4.497624 0.074522 0.178016 0.225965
4.501125 0.074355 0.177627 0.225527
4.504626 0.074189 0.177241 0.225090
4.508127 0.074023 0.176857 0.224651
4.511628 0.073858 0.176474 0.224212
4.515129 0.073694 0.176094 0.223772
4.518630 0.073530 0.175715 0.223332
4.522131 0.073367 0.175339 0.222891
4.525631 0.073205 0.174964 0.222449
4.529132 0.073043 0.174592 0.222008
4.532633 0.072881 0.174221 0.221566
4.536134 0.072720 0.173853 0.221123
4.539635 0.072559 0.173487 0.220681
4.543136 0.072399 0.173123 0.220238
4.546637 0.072238 0.172761 0.219795
4.550138 0.072078 0.172401 0.219353
4.553638 0.071918 0.172043 0.218910
4.557139 0.071758 0.171687 0.218467
4.560640 0.071599 0.171334 0.218025
4.564141 0.071439 0.170982 0.217582
4.567642 0.071279 0.170632 0.217140
4.571143 0.071119 0.170284 0.216699
4.574644 0.070958 0.169938 0.216257
4.578145 0.070798 0.169594 0.215817
4.581645 0.070637 0.169251 0.215376
4.585146 0.070476 0.168911 0.214937
4.588647 0.070315 0.168572 0.214498
4.592148 0.070154 0.168234 0.214060
4.595649 0.069992 0.167898 0.213622
4.599150 0.069829 0.167564 0.213185
4.602651 0.069666 0.167231 0.212750
4.606152 0.069503 0.166900 0.212315
4.609652 0.069339 0.166569 0.211881
4.613153 0.069175 0.166240 0.211448
4.616654 0.069010 0.165913 0.211016
4.620155 0.068845 0.165586 0.210586
4.623656 0.068679 0.165260 0.210156
4.627157 0.068513 0.164935 0.209727
4.630658 0.068346 0.164611 0.209300
4.634159 0.068178 0.164288 0.208874
4.637659 0.068010 0.163966 0.208449
4.641160 0.067841 0.163644 0.208025
4.644661 0.067672 0.163323 0.207602
4.648162 0.067503 0.163002 0.207181
4.651663 0.067333 0.162682 0.206761
4.655164 0.067162 0.162362 0.206341
4.658665 0.066991 0.162042 0.205923
4.662166 0.066819 0.161723 0.205507
4.665666 0.066647 0.161403 0.205091
4.669167 0.066475 0.161084 0.204676
4.672668 0.066302 0.160765 0.204262
4.676169 0.066129 0.160446 0.203849
4.679670 0.065956 0.160127 0.203437
4.683171 0.065782 0.159808 0.203026
4.686672 0.065609 0.159489 0.202616
4.690173 0.065435 0.159169 0.202207
4.693673 0.065261 0.158849 0.201798
4.697174 0.065087 0.158529 0.201390
4.700675 0.064912 0.158208 0.200982
4.704176 0.064738 0.157887 0.200575
4.707677 0.064564 0.157566 0.200169
4.711178 0.064390 0.157244 0.199763
4.714679 0.064216 0.156922 0.199357
4.718180 0.064042 0.156599 0.198951
4.721680 0.063868 0.156276 0.198546
4.725181 0.063695 0.155952 0.198141
4.728682 0.063522 0.155628 0.197736
4.732183 0.063349 0.155302 0.197331
4.735684 0.063177 0.154977 0.196926
4.739185 0.063005 0.154650 0.196520
4.742686 0.062834 0.154324 0.196115
4.746187 0.062663 0.153996 0.195710
4.749687 0.062492 0.153668 0.195304
4.753188 0.062323 0.153339 0.194898
4.756689 0.062153 0.153009 0.194492
4.760190 0.061985 0.152679 0.194086
4.763691 0.061817 0.152348 0.193679
4.767192 0.061650 0.152017 0.193272
4.770693 0.061483 0.151685 0.192865
4.774194 0.061318 0.151352 0.192457
4.777694 0.061153 0.151019 0.192049
4.781195 0.060989 0.150685 0.191640
4.784696 0.060826 0.150351 0.191232
4.788197 0.060663 0.150016 0.190822
4.791698 0.060502 0.149681 0.190413
4.795199 0.060341 0.149345 0.190003
4.798700 0.060181 0.149009 0.189593
4.802201 0.060023 0.148672 0.189183
4.805701 0.059865 0.148335 0.188773
4.809202 0.059708 0.147997 0.188363
4.812703 0.059552 0.147659 0.187952
4.816204 0.059397 0.147321 0.187542
4.819705 0.059242 0.146982 0.187131
4.823206 0.059089 0.146644 0.186721
4.826707 0.058937 0.146304 0.186311
4.830208 0.058786 0.145965 0.185901
4.833708 0.058635 0.145626 0.185491
4.837209 0.058486 0.145286 0.185082
4.840710 0.058337 0.144946 0.184673
4.844211 0.058189 0.144606 0.184265
4.847712 0.058042 0.144266 0.183857
4.851213 0.057896 0.143926 0.183450
4.854714 0.057751 0.143586 0.183044
4.858215 0.057607 0.143246 0.182639
4.861715 0.057464 0.142906 0.182235
4.865216 0.057321 0.142566 0.181832
4.868717 0.057180 0.142227 0.181430
4.872218 0.057039 0.141887 0.181029
4.875719 0.056899 0.141548 0.180629
4.879220 0.056760 0.141209 0.180231
4.882721 0.056621 0.140870 0.179834
4.886222 0.056484 0.140531 0.179439
4.889722 0.056347 0.140193 0.179045
4.893223 0.056210 0.139854 0.178653
4.896724 0.056075 0.139517 0.178262
4.900225 0.055940 0.139179 0.177874
4.903726 0.055806 0.138843 0.177487
4.907227 0.055673 0.138506 0.177102
4.910728 0.055541 0.138170 0.176718
4.914229 0.055409 0.137835 0.176337
4.917729 0.055278 0.137500 0.175958
4.921230 0.055147 0.137165 0.175581
4.924731 0.055018 0.136832 0.175205
4.928232 0.054888 0.136499 0.174832
4.931733 0.054760 0.136166 0.174461
4.935234 0.054632 0.135835 0.174092
4.938735 0.054505 0.135504 0.173725
4.942236 0.054379 0.135174 0.173360
4.945736 0.054253 0.134844 0.172997
4.949237 0.054128 0.134516 0.172636
4.952738 0.054004 0.134188 0.172277
4.956239 0.053880 0.133862 0.171921
4.959740 0.053757 0.133536 0.171566
4.963241 0.053635 0.133211 0.171213
4.966742 0.053513 0.132888 0.170863
4.970243 0.053392 0.132566 0.170514
4.973743 0.053272 0.132244 0.170167
4.977244 0.053152 0.131924 0.169822
4.980745 0.053033 0.131605 0.169479
4.984246 0.052915 0.131288 0.169137
4.987747 0.052797 0.130972 0.168798
4.991248 0.052680 0.130657 0.168459
4.994749 0.052564 0.130343 0.168123
4.998250 0.052448 0.130031 0.167788
5.001750 0.052334 0.129720 0.167454
5.005251 0.052219 0.129411 0.167122
5.008752 0.052106 0.129103 0.166791
5.012253 0.051993 0.128797 0.166461
5.015754 0.051881 0.128493 0.166133
5.019255 0.051770 0.128190 0.165806
5.022756 0.051659 0.127888 0.165479
5.026257 0.051549 0.127589 0.165154
5.029757 0.051440 0.127291 0.164830
5.033258 0.051331 0.126995 0.164506
5.036759 0.051223 0.126700 0.164183
5.040260 0.051116 0.126407 0.163861
5.043761 0.051009 0.126116 0.163540
5.047262 0.050903 0.125827 0.163219
5.050763 0.050797 0.125539 0.162898
5.054264 0.050693 0.125253 0.162578
5.057764 0.050588 0.124969 0.162258
5.061265 0.050485 0.124686 0.161938
5.064766 0.050381 0.124405 0.161619
5.068267 0.050279 0.124126 0.161300
5.071768 0.050177 0.123849 0.160981
5.075269 0.050075 0.123573 0.160662
5.078770 0.049974 0.123299 0.160342
5.082271 0.049874 0.123026 0.160023
5.085771 0.049774 0.122755 0.159704
5.089272 0.049674 0.122486 0.159384
5.092773 0.049575 0.122218 0.159064
5.096274 0.049477 0.121952 0.158744
5.099775 0.049378 0.121687 0.158424
5.103276 0.049280 0.121423 0.158103
5.106777 0.049183 0.121161 0.157781
5.110278 0.049085 0.120900 0.157460
5.113778 0.048988 0.120640 0.157137
5.117279 0.048892 0.120382 0.156815
5.120780 0.048795 0.120125 0.156491
5.124281 0.048699 0.119869 0.156168
5.127782 0.048603 0.119614 0.155843
5.131283 0.048507 0.119360 0.155518
5.134784 0.048411 0.119107 0.155193
5.138285 0.048316 0.118856 0.154866
5.141785 0.048220 0.118605 0.154540
5.145286 0.048125 0.118355 0.154212
5.148787 0.048030 0.118105 0.153884
5.152288 0.047934 0.117857 0.153555
5.155789 0.047839 0.117609 0.153226
5.159290 0.047744 0.117362 0.152895
5.162791 0.047648 0.117116 0.152565
5.166292 0.047553 0.116870 0.152233
5.169792 0.047457 0.116625 0.151901
5.173293 0.047361 0.116380 0.151569
5.176794 0.047265 0.116136 0.151235
5.180295 0.047169 0.115893 0.150902
5.183796 0.047073 0.115650 0.150567
5.187297 0.046976 0.115407 0.150232
5.190798 0.046880 0.115164 0.149897
5.194299 0.046783 0.114922 0.149561
5.197799 0.046685 0.114681 0.149224
5.201300 0.046588 0.114439 0.148888
5.204801 0.046490 0.114198 0.148550
5.208302 0.046391 0.113957 0.148212
5.211803 0.046292 0.113717 0.147874
5.215304 0.046193 0.113476 0.147536
5.218805 0.046094 0.113236 0.147197
5.222306 0.045994 0.112996 0.146858
5.225806 0.045893 0.112756 0.146518
5.229307 0.045792 0.112516 0.146179
5.232808 0.045691 0.112276 0.145839
5.236309 0.045588 0.112036 0.145499
5.239810 0.045486 0.111796 0.145159
5.243311 0.045383 0.111557 0.144818
5.246812 0.045279 0.111317 0.144478
5.250313 0.045175 0.111077 0.144138
5.253813 0.045070 0.110838 0.143797
5.257314 0.044965 0.110598 0.143457
5.260815 0.044859 0.110358 0.143116
5.264316 0.044752 0.110118 0.142776
5.267817 0.044645 0.109878 0.142436
5.271318 0.044537 0.109638 0.142096
5.274819 0.044429 0.109398 0.141756
5.278320 0.044320 0.109158 0.141416
5.281820 0.044210 0.108917 0.141076
5.285321 0.044100 0.108676 0.140737
5.288822 0.043989 0.108436 0.140398
5.292323 0.043877 0.108194 0.140059
5.295824 0.043765 0.107953 0.139721
5.299325 0.043653 0.107712 0.139383
5.302826 0.043540 0.107470 0.139045
5.306327 0.043426 0.107228 0.138708
5.309827 0.043312 0.106986 0.138371
5.313328 0.043197 0.106743 0.138035
5.316829 0.043082 0.106500 0.137699
5.320330 0.042966 0.106257 0.137364
5.323831 0.042850 0.106014 0.137030
5.327332 0.042733 0.105770 0.136696
5.330833 0.042616 0.105527 0.136363
5.334334 0.042499 0.105282 0.136030
5.337834 0.042381 0.105038 0.135698
5.341335 0.042263 0.104793 0.135367
5.344836 0.042145 0.104549 0.135037
5.348337 0.042027 0.104303 0.134708
5.351838 0.041908 0.104058 0.134379
5.355339 0.041789 0.103812 0.134052
5.358840 0.041670 0.103567 0.133725
5.362341 0.041551 0.103321 0.133399
5.365841 0.041432 0.103075 0.133075
5.369342 0.041312 0.102828 0.132751
5.372843 0.041193 0.102582 0.132429
5.376344 0.041074 0.102336 0.132108
5.379845 0.040955 0.102089 0.131788
5.383346 0.040836 0.101843 0.131469
5.386847 0.040717 0.101597 0.131152
5.390348 0.040598 0.101350 0.130836
5.393848 0.040480 0.101104 0.130521
5.397349 0.040362 0.100858 0.130208
5.400850 0.040244 0.100612 0.129896
5.404351 0.040127 0.100366 0.129585
5.407852 0.040010 0.100121 0.129276
5.411353 0.039894 0.099875 0.128969
5.414854 0.039778 0.099631 0.128663
5.418355 0.039662 0.099386 0.128359
5.421855 0.039547 0.099142 0.128056
5.425356 0.039433 0.098898 0.127755
5.428857 0.039319 0.098655 0.127456
5.432358 0.039206 0.098413 0.127159
5.435859 0.039093 0.098171 0.126863
5.439360 0.038981 0.097929 0.126569
5.442861 0.038870 0.097688 0.126276
5.446362 0.038759 0.097448 0.125985
5.449862 0.038650 0.097209 0.125696
5.453363 0.038541 0.096970 0.125409
5.456864 0.038432 0.096732 0.125124
5.460365 0.038325 0.096495 0.124840
5.463866 0.038218 0.096259 0.124558
5.467367 0.038112 0.096023 0.124278
5.470868 0.038007 0.095789 0.123999
5.474369 0.037903 0.095555 0.123722
5.477869 0.037799 0.095322 0.123447
5.481370 0.037696 0.095090 0.123173
5.484871 0.037594 0.094859 0.122901
5.488372 0.037493 0.094629 0.122630
5.491873 0.037393 0.094399 0.122361
5.495374 0.037293 0.094171 0.122094
5.498875 0.037195 0.093943 0.121828
5.502376 0.037097 0.093717 0.121564
5.505876 0.037000 0.093491 0.121300
5.509377 0.036903 0.093267 0.121039
5.512878 0.036808 0.093043 0.120778
5.516379 0.036713 0.092820 0.120519
5.519880 0.036619 0.092598 0.120261
5.523381 0.036525 0.092376 0.120004
5.526882 0.036432 0.092156 0.119749
5.530383 0.036341 0.091936 0.119494
5.533883 0.036249 0.091718 0.119241
5.537384 0.036159 0.091500 0.118988
5.540885 0.036069 0.091282 0.118737
5.544386 0.035980 0.091066 0.118486
5.547887 0.035892 0.090850 0.118236
5.551388 0.035804 0.090635 0.117988
5.554889 0.035717 0.090420 0.117739
5.558390 0.035630 0.090207 0.117492
5.561890 0.035545 0.089993 0.117245
5.565391 0.035460 0.089781 0.116999
5.568892 0.035375 0.089569 0.116754
5.572393 0.035291 0.089357 0.116509
5.575894 0.035208 0.089146 0.116265
5.579395 0.035126 0.088936 0.116021
5.582896 0.035044 0.088725 0.115777
5.586397 0.034963 0.088516 0.115535
5.589897 0.034882 0.088307 0.115292
5.593398 0.034802 0.088098 0.115050
5.596899 0.034723 0.087889 0.114808
5.600400 0.034645 0.087681 0.114567
5.603901 0.034567 0.087473 0.114325
5.607402 0.034489 0.087266 0.114085
5.610903 0.034412 0.087059 0.113844
5.614404 0.034336 0.086852 0.113603
5.617904 0.034261 0.086645 0.113363
5.621405 0.034186 0.086439 0.113123
5.624906 0.034112 0.086233 0.112883
5.628407 0.034038 0.086027 0.112643
5.631908 0.033965 0.085822 0.112404
5.635409 0.033893 0.085616 0.112164
5.638910 0.033821 0.085411 0.111925
5.642411 0.033749 0.085206 0.111685
5.645911 0.033679 0.085002 0.111446
5.649412 0.033609 0.084797 0.111206
5.652913 0.033539 0.084593 0.110967
5.656414 0.033470 0.084389 0.110727
5.659915 0.033401 0.084185 0.110488
5.663416 0.033333 0.083982 0.110248
5.666917 0.033266 0.083778 0.110008
5.670418 0.033198 0.083575 0.109769
5.673918 0.033132 0.083372 0.109529
5.677419 0.033065 0.083170 0.109289
5.680920 0.033000 0.082968 0.109049
5.684421 0.032934 0.082766 0.108808
5.687922 0.032869 0.082564 0.108568
5.691423 0.032804 0.082363 0.108327
5.694924 0.032739 0.082162 0.108086
5.698425 0.032675 0.081961 0.107845
5.701925 0.032610 0.081761 0.107604
5.705426 0.032546 0.081562 0.107362
5.708927 0.032482 0.081362 0.107121
5.712428 0.032418 0.081164 0.106879
5.715929 0.032355 0.080965 0.106636
5.719430 0.032291 0.080768 0.106394
5.722931 0.032227 0.080571 0.106151
5.726432 0.032163 0.080374 0.105908
5.729932 0.032099 0.080178 0.105664
5.733433 0.032035 0.079983 0.105421
5.736934 0.031971 0.079788 0.105177
5.740435 0.031906 0.079594 0.104933
5.743936 0.031841 0.079401 0.104688
5.747437 0.031776 0.079209 0.104444
5.750938 0.031711 0.079017 0.104199
5.754439 0.031645 0.078826 0.103954
5.757939 0.031579 0.078636 0.103708
5.761440 0.031513 0.078447 0.103463
5.764941 0.031446 0.078259 0.103217
5.768442 0.031379 0.078072 0.102971
5.771943 0.031311 0.077885 0.102725
5.775444 0.031243 0.077700 0.102479
5.778945 0.031174 0.077515 0.102233
5.782446 0.031105 0.077332 0.101987
5.785946 0.031035 0.077149 0.101741
5.789447 0.030964 0.076968 0.101495
5.792948 0.030893 0.076787 0.101249
5.796449 0.030822 0.076608 0.101003
5.799950 0.030750 0.076429 0.100758
5.803451 0.030677 0.076252 0.100512
5.806952 0.030604 0.076075 0.100267
5.810453 0.030530 0.075900 0.100022
5.813953 0.030456 0.075726 0.099777
5.817454 0.030381 0.075552 0.099533
5.820955 0.030305 0.075380 0.099289
5.824456 0.030229 0.075208 0.099045
5.827957 0.030153 0.075037 0.098802
5.831458 0.030076 0.074868 0.098560
5.834959 0.029999 0.074699 0.098318
5.838460 0.029921 0.074531 0.098076
5.841960 0.029843 0.074364 0.097835
5.845461 0.029764 0.074197 0.097595
5.848962 0.029685 0.074032 0.097355
5.852463 0.029606 0.073867 0.097117
5.855964 0.029527 0.073703 0.096879
5.859465 0.029447 0.073539 0.096641
5.862966 0.029367 0.073376 0.096405
5.866467 0.029287 0.073213 0.096169
5.869967 0.029207 0.073051 0.095934
5.873468 0.029127 0.072890 0.095700
5.876969 0.029046 0.072729 0.095467
5.880470 0.028966 0.072568 0.095235
5.883971 0.028885 0.072407 0.095003
5.887472 0.028805 0.072247 0.094773
5.890973 0.028725 0.072087 0.094543
5.894474 0.028645 0.071927 0.094315
5.897974 0.028565 0.071767 0.094087
5.901475 0.028485 0.071607 0.093860
5.904976 0.028405 0.071447 0.093634
5.908477 0.028326 0.071287 0.093409
5.911978 0.028247 0.071127 0.093185
5.915479 0.028168 0.070967 0.092962
5.918980 0.028090 0.070807 0.092739
5.922481 0.028012 0.070646 0.092518
5.925981 0.027934 0.070485 0.092297
5.929482 0.027857 0.070324 0.092077
5.932983 0.027780 0.070163 0.091858
5.936484 0.027703 0.070001 0.091640
5.939985 0.027627 0.069838 0.091422
5.943486 0.027551 0.069676 0.091206
5.946987 0.027476 0.069512 0.090990
5.950488 0.027401 0.069349 0.090774
5.953988 0.027327 0.069184 0.090560
5.957489 0.027253 0.069020 0.090346
5.960990 0.027180 0.068854 0.090132
5.964491 0.027107 0.068689 0.089919
5.967992 0.027034 0.068522 0.089707
5.971493 0.026962 0.068355 0.089495
5.974994 0.026890 0.068188 0.089284
5.978495 0.026819 0.068020 0.089073
5.981995 0.026749 0.067851 0.088863
5.985496 0.026678 0.067682 0.088653
5.988997 0.026608 0.067513 0.088444
5.992498 0.026539 0.067343 0.088235
5.995999 0.026470 0.067172 0.088026
5.999500 0.026401 0.067001 0.087818
6.003001 0.026333 0.066830 0.087610
6.006502 0.026265 0.066658 0.087403
6.010003 0.026197 0.066485 0.087195
6.013503 0.026130 0.066313 0.086989
6.017004 0.026063 0.066140 0.086782
6.020505 0.025997 0.065967 0.086575
6.024006 0.025930 0.065793 0.086369
6.027507 0.025865 0.065619 0.086163
6.031008 0.025799 0.065445 0.085958
6.034509 0.025734 0.065271 0.085752
6.038010 0.025668 0.065097 0.085547
6.041510 0.025604 0.064923 0.085342
6.045011 0.025539 0.064749 0.085137
6.048512 0.025475 0.064575 0.084932
6.052013 0.025411 0.064401 0.084728
6.055514 0.025347 0.064227 0.084524
6.059015 0.025283 0.064053 0.084320
6.062516 0.025220 0.063879 0.084116
6.066017 0.025157 0.063706 0.083913
6.069517 0.025094 0.063533 0.083709
6.073018 0.025031 0.063360 0.083506
6.076519 0.024968 0.063188 0.083304
6.080020 0.024906 0.063016 0.083101
6.083521 0.024844 0.062845 0.082899
6.087022 0.024782 0.062674 0.082697
6.090523 0.024720 0.062503 0.082496
6.094024 0.024658 0.062334 0.082294
6.097524 0.024597 0.062164 0.082094
6.101025 0.024536 0.061996 0.081893
6.104526 0.024475 0.061828 0.081693
6.108027 0.024414 0.061661 0.081493
6.111528 0.024353 0.061494 0.081294
6.115029 0.024293 0.061329 0.081096
6.118530 0.024232 0.061164 0.080897
6.122031 0.024172 0.061000 0.080700
6.125531 0.024112 0.060837 0.080503
6.129032 0.024053 0.060674 0.080306
6.132533 0.023993 0.060513 0.080111
6.136034 0.023933 0.060352 0.079915
6.139535 0.023874 0.060192 0.079721
6.143036 0.023815 0.060034 0.079527
6.146537 0.023756 0.059876 0.079334
6.150038 0.023698 0.059719 0.079142
6.153538 0.023639 0.059563 0.078950
6.157039 0.023581 0.059407 0.078760
6.160540 0.023522 0.059253 0.078570
6.164041 0.023464 0.059100 0.078381
6.167542 0.023407 0.058948 0.078193
6.171043 0.023349 0.058796 0.078006
6.174544 0.023291 0.058646 0.077820
6.178045 0.023234 0.058496 0.077634
6.181545 0.023177 0.058347 0.077450
6.185046 0.023120 0.058200 0.077267
6.188547 0.023063 0.058053 0.077084
6.192048 0.023007 0.057907 0.076903
6.195549 0.022951 0.057762 0.076723
6.199050 0.022895 0.057618 0.076543
6.202551 0.022839 0.057474 0.076365
6.206052 0.022783 0.057332 0.076188
6.209552 0.022728 0.057190 0.076012
6.213053 0.022673 0.057049 0.075836
6.216554 0.022618 0.056909 0.075662
6.220055 0.022563 0.056770 0.075489
6.223556 0.022508 0.056631 0.075317
6.227057 0.022454 0.056494 0.075145
6.230558 0.022400 0.056357 0.074975
6.234059 0.022347 0.056221 0.074805
6.237559 0.022293 0.056085 0.074636
6.241060 0.022240 0.055950 0.074468
6.244561 0.022187 0.055816 0.074301
6.248062 0.022135 0.055683 0.074135
6.251563 0.022083 0.055551 0.073970
6.255064 0.022031 0.055419 0.073805
6.258565 0.021979 0.055288 0.073640
6.262066 0.021928 0.055157 0.073477
6.265566 0.021877 0.055027 0.073314
6.269067 0.021827 0.054898 0.073151
6.272568 0.021776 0.054770 0.072989
6.276069 0.021727 0.054642 0.072828
6.279570 0.021677 0.054515 0.072666
6.283071 0.021628 0.054388 0.072505
6.286572 0.021579 0.054263 0.072345
6.290073 0.021531 0.054138 0.072184
6.293573 0.021482 0.054013 0.072024
6.297074 0.021435 0.053889 0.071864
6.300575 0.021387 0.053766 0.071704
6.304076 0.021340 0.053644 0.071544
6.307577 0.021293 0.053522 0.071384
6.311078 0.021247 0.053401 0.071223
6.314579 0.021201 0.053281 0.071063
6.318080 0.021155 0.053161 0.070903
6.321580 0.021110 0.053042 0.070742
6.325081 0.021064 0.052924 0.070581
6.328582 0.021019 0.052806 0.070420
6.332083 0.020975 0.052689 0.070258
6.335584 0.020930 0.052573 0.070096
6.339085 0.020886 0.052457 0.069934
6.342586 0.020842 0.052343 0.069771
6.346087 0.020799 0.052228 0.069608
6.349587 0.020755 0.052115 0.069444
6.353088 0.020712 0.052002 0.069280
6.356589 0.020669 0.051890 0.069116
6.360090 0.020626 0.051779 0.068950
6.363591 0.020583 0.051668 0.068785
6.367092 0.020541 0.051558 0.068618
6.370593 0.020498 0.051448 0.068452
6.374094 0.020456 0.051340 0.068284
6.377594 0.020413 0.051231 0.068116
6.381095 0.020371 0.051124 0.067948
6.384596 0.020329 0.051017 0.067779
6.388097 0.020286 0.050911 0.067610
6.391598 0.020244 0.050806 0.067440
6.395099 0.020202 0.050701 0.067269
6.398600 0.020160 0.050596 0.067098
6.402101 0.020117 0.050493 0.066927
6.405601 0.020075 0.050390 0.066755
6.409102 0.020033 0.050287 0.066583
6.412603 0.019990 0.050185 0.066410
6.416104 0.019947 0.050083 0.066237
6.419605 0.019905 0.049982 0.066064
6.423106 0.019862 0.049882 0.065891
6.426607 0.019819 0.049782 0.065717
6.430108 0.019776 0.049682 0.065543
6.433608 0.019732 0.049583 0.065369
6.437109 0.019689 0.049484 0.065195
6.440610 0.019645 0.049386 0.065020
6.444111 0.019602 0.049288 0.064846
6.447612 0.019558 0.049190 0.064672
6.451113 0.019513 0.049093 0.064497
6.454614 0.019469 0.048996 0.064323
6.458115 0.019425 0.048899 0.064149
6.461615 0.019380 0.048803 0.063975
6.465116 0.019335 0.048706 0.063802
6.468617 0.019290 0.048610 0.063629
6.472118 0.019245 0.048514 0.063456
6.475619 0.019199 0.048419 0.063283
6.479120 0.019154 0.048323 0.063111
6.482621 0.019108 0.048227 0.062939
6.486122 0.019062 0.048132 0.062768
6.489622 0.019016 0.048037 0.062597
6.493123 0.018969 0.047941 0.062427
6.496624 0.018923 0.047846 0.062257
6.500125 0.018876 0.047751 0.062088
6.503626 0.018829 0.047655 0.061920
6.507127 0.018782 0.047560 0.061752
6.510628 0.018735 0.047464 0.061585
6.514129 0.018687 0.047368 0.061419
6.517629 0.018640 0.047272 0.061253
6.521130 0.018592 0.047176 0.061089
6.524631 0.018544 0.047080 0.060925
6.528132 0.018496 0.046983 0.060762
6.531633 0.018448 0.046887 0.060600
6.535134 0.018400 0.046790 0.060439
6.538635 0.018351 0.046692 0.060279
6.542136 0.018303 0.046595 0.060119
6.545636 0.018254 0.046496 0.059961
6.549137 0.018205 0.046398 0.059803
6.552638 0.018156 0.046299 0.059647
6.556139 0.018107 0.046200 0.059491
6.559640 0.018058 0.046101 0.059336
6.563141 0.018009 0.046000 0.059182
6.566642 0.017960 0.045900 0.059030
6.570143 0.017910 0.045799 0.058878
6.573643 0.017861 0.045697 0.058727
6.577144 0.017811 0.045595 0.058576
6.580645 0.017761 0.045493 0.058427
6.584146 0.017711 0.045390 0.058279
6.587647 0.017662 0.045286 0.058132
6.591148 0.017612 0.045182 0.057985
6.594649 0.017562 0.045077 0.057840
6.598150 0.017512 0.044972 0.057695
6.601650 0.017461 0.044866 0.057551
6.605151 0.017411 0.044759 0.057408
6.608652 0.017361 0.044652 0.057266
6.612153 0.017311 0.044544 0.057125
6.615654 0.017260 0.044436 0.056984
6.619155 0.017210 0.044327 0.056845
6.622656 0.017159 0.044217 0.056706
6.626157 0.017109 0.044107 0.056568
6.629657 0.017059 0.043996 0.056431
6.633158 0.017008 0.043885 0.056294
6.636659 0.016958 0.043773 0.056158
6.640160 0.016907 0.043660 0.056023
6.643661 0.016857 0.043547 0.055889
6.647162 0.016806 0.043433 0.055755
6.650663 0.016756 0.043319 0.055623
6.654164 0.016706 0.043204 0.055490
6.657664 0.016655 0.043089 0.055359
6.661165 0.016605 0.042973 0.055228
6.664666 0.016555 0.042857 0.055098
6.668167 0.016505 0.042741 0.054969
6.671668 0.016455 0.042624 0.054840
6.675169 0.016406 0.042506 0.054712
6.678670 0.016356 0.042389 0.054585
6.682171 0.016307 0.042271 0.054458
6.685671 0.016257 0.042152 0.054332
6.689172 0.016208 0.042034 0.054206
6.692673 0.016159 0.041915 0.054082
6.696174 0.016111 0.041796 0.053958
6.699675 0.016062 0.041677 0.053834
6.703176 0.016014 0.041558 0.053712
6.706677 0.015966 0.041439 0.053590
6.710178 0.015919 0.041319 0.053469
6.713678 0.015872 0.041200 0.053348
6.717179 0.015825 0.041081 0.053228
6.720680 0.015778 0.040962 0.053109
6.724181 0.015732 0.040843 0.052990
6.727682 0.015686 0.040724 0.052872
6.731183 0.015641 0.040605 0.052755
6.734684 0.015596 0.040487 0.052639
6.738185 0.015551 0.040369 0.052523
6.741685 0.015507 0.040251 0.052408
6.745186 0.015463 0.040134 0.052293
6.748687 0.015420 0.040017 0.052179
6.752188 0.015377 0.039900 0.052066
6.755689 0.015335 0.039784 0.051954
6.759190 0.015293 0.039669 0.051842
6.762691 0.015252 0.039554 0.051731
6.766192 0.015211 0.039439 0.051621
6.769692 0.015171 0.039325 0.051511
6.773193 0.015131 0.039212 0.051402
6.776694 0.015092 0.039099 0.051294
6.780195 0.015053 0.038987 0.051187
6.783696 0.015015 0.038876 0.051080
6.787197 0.014977 0.038766 0.050973
6.790698 0.014940 0.038656 0.050867
6.794199 0.014904 0.038547 0.050762
6.797699 0.014868 0.038438 0.050658
6.801200 0.014832 0.038331 0.050554
6.804701 0.014797 0.038224 0.050451
6.808202 0.014763 0.038118 0.050348
6.811703 0.014729 0.038013 0.050246
6.815204 0.014696 0.037908 0.050144
6.818705 0.014663 0.037805 0.050043
6.822206 0.014631 0.037702 0.049942
6.825706 0.014599 0.037600 0.049842
6.829207 0.014567 0.037499 0.049742
6.832708 0.014536 0.037398 0.049643
6.836209 0.014506 0.037299 0.049544
6.839710 0.014476 0.037200 0.049446
6.843211 0.014446 0.037102 0.049348
6.846712 0.014417 0.037005 0.049250
6.850213 0.014388 0.036908 0.049153
6.853713 0.014359 0.036813 0.049056
6.857214 0.014331 0.036718 0.048959
6.860715 0.014303 0.036624 0.048862
6.864216 0.014275 0.036530 0.048766
6.867717 0.014248 0.036438 0.048670
6.871218 0.014221 0.036346 0.048574
6.874719 0.014194 0.036254 0.048479
6.878220 0.014167 0.036164 0.048383
6.881720 0.014141 0.036074 0.048288
6.885221 0.014115 0.035985 0.048192
6.888722 0.014088 0.035896 0.048097
6.892223 0.014063 0.035809 0.048002
6.895724 0.014037 0.035722 0.047907
6.899225 0.014011 0.035635 0.047811
6.902726 0.013986 0.035549 0.047716
6.906227 0.013960 0.035464 0.047621
6.909727 0.013935 0.035380 0.047525
6.913228 0.013910 0.035296 0.047430
6.916729 0.013884 0.035213 0.047334
6.920230 0.013859 0.035130 0.047238
6.923731 0.013834 0.035049 0.047142
6.927232 0.013809 0.034967 0.047046
6.930733 0.013783 0.034887 0.046949
6.934234 0.013758 0.034807 0.046853
6.937734 0.013733 0.034728 0.046755
6.941235 0.013708 0.034649 0.046658
6.944736 0.013683 0.034571 0.046560
6.948237 0.013657 0.034493 0.046462
6.951738 0.013632 0.034417 0.046364
6.955239 0.013606 0.034341 0.046265
6.958740 0.013581 0.034265 0.046166
6.962241 0.013555 0.034190 0.046066
6.965741 0.013530 0.034116 0.045966
6.969242 0.013504 0.034042 0.045865
6.972743 0.013478 0.033969 0.045764
6.976244 0.013453 0.033897 0.045662
6.979745 0.013427 0.033825 0.045560
6.983246 0.013401 0.033753 0.045458
6.986747 0.013375 0.033683 0.045354
6.990248 0.013348 0.033613 0.045250
6.993748 0.013322 0.033543 0.045146
6.997249 0.013296 0.033474 0.045041
7.000750 0.013269 0.033405 0.044935
7.004251 0.013242 0.033337 0.044829
7.007752 0.013216 0.033270 0.044722
7.011253 0.013189 0.033202 0.044615
7.014754 0.013162 0.033136 0.044507
7.018255 0.013135 0.033069 0.044398
7.021755 0.013107 0.033003 0.044289
7.025256 0.013080 0.032938 0.044179
7.028757 0.013052 0.032873 0.044069
7.032258 0.013024 0.032808 0.043958
7.035759 0.012997 0.032743 0.043846
7.039260 0.012968 0.032678 0.043734
7.042761 0.012940 0.032614 0.043621
7.046262 0.012912 0.032550 0.043508
7.049762 0.012883 0.032486 0.043394
7.053263 0.012854 0.032422 0.043279
7.056764 0.012825 0.032359 0.043165
7.060265 0.012796 0.032295 0.043049
7.063766 0.012766 0.032231 0.042933
7.067267 0.012736 0.032167 0.042817
7.070768 0.012706 0.032103 0.042700
7.074269 0.012676 0.032039 0.042583
7.077769 0.012645 0.031975 0.042465
7.081270 0.012614 0.031910 0.042348
7.084771 0.012583 0.031846 0.042229
7.088272 0.012552 0.031781 0.042111
7.091773 0.012520 0.031715 0.041992
7.095274 0.012488 0.031650 0.041873
7.098775 0.012456 0.031584 0.041754
7.102276 0.012423 0.031517 0.041635
7.105776 0.012390 0.031451 0.041516
7.109277 0.012357 0.031383 0.041397
7.112778 0.012323 0.031316 0.041277
7.116279 0.012290 0.031247 0.041158
7.119780 0.012256 0.031179 0.041039
7.123281 0.012221 0.031109 0.040920
7.126782 0.012186 0.031040 0.040801
7.130283 0.012151 0.030969 0.040682
7.133783 0.012116 0.030898 0.040563
7.137284 0.012080 0.030827 0.040445
7.140785 0.012045 0.030755 0.040327
7.144286 0.012009 0.030682 0.040209
7.147787 0.011972 0.030609 0.040092
7.151288 0.011936 0.030535 0.039975
7.154789 0.011899 0.030461 0.039859
7.158290 0.011862 0.030386 0.039743
7.161790 0.011825 0.030311 0.039627
7.165291 0.011787 0.030235 0.039512
7.168792 0.011750 0.030158 0.039398
7.172293 0.011712 0.030082 0.039284
7.175794 0.011675 0.030004 0.039171
7.179295 0.011637 0.029926 0.039059
7.182796 0.011599 0.029848 0.038947
7.186297 0.011561 0.029770 0.038836
7.189797 0.011523 0.029691 0.038725
7.193298 0.011485 0.029612 0.038616
7.196799 0.011447 0.029532 0.038507
7.200300 0.011409 0.029453 0.038399
7.203801 0.011372 0.029373 0.038291
7.207302 0.011334 0.029293 0.038185
7.210803 0.011296 0.029213 0.038079
7.214304 0.011259 0.029132 0.037974
7.217804 0.011221 0.029052 0.037870
7.221305 0.011184 0.028972 0.037766
7.224806 0.011147 0.028891 0.037664
7.228307 0.011111 0.028811 0.037562
7.231808 0.011074 0.028731 0.037461
7.235309 0.011038 0.028651 0.037361
7.238810 0.011002 0.028571 0.037262
7.242311 0.010966 0.028491 0.037163
7.245811 0.010931 0.028411 0.037065
7.249312 0.010896 0.028332 0.036968
7.252813 0.010862 0.028253 0.036872
7.256314 0.010827 0.028174 0.036776
7.259815 0.010793 0.028096 0.036682
7.263316 0.010760 0.028018 0.036588
7.266817 0.010727 0.027940 0.036494
7.270318 0.010694 0.027862 0.036402
7.273818 0.010662 0.027785 0.036310
7.277319 0.010630 0.027709 0.036219
7.280820 0.010599 0.027633 0.036129
7.284321 0.010568 0.027557 0.036039
7.287822 0.010538 0.027482 0.035950
7.291323 0.010508 0.027407 0.035862
7.294824 0.010478 0.027333 0.035774
7.298325 0.010449 0.027259 0.035687
7.301825 0.010421 0.027185 0.035601
7.305326 0.010393 0.027112 0.035515
7.308827 0.010365 0.027040 0.035430
7.312328 0.010338 0.026967 0.035346
7.315829 0.010311 0.026896 0.035263
7.319330 0.010285 0.026825 0.035180
7.322831 0.010259 0.026754 0.035097
7.326332 0.010234 0.026684 0.035015
7.329832 0.010209 0.026614 0.034934
7.333333 0.010185 0.026544 0.034854
7.336834 0.010161 0.026475 0.034774
7.340335 0.010137 0.026406 0.034695
7.343836 0.010114 0.026338 0.034617
7.347337 0.010091 0.026270 0.034539
7.350838 0.010069 0.026202 0.034461
7.354339 0.010047 0.026135 0.034385
7.357839 0.010025 0.026068 0.034309
7.361340 0.010004 0.026002 0.034233
7.364841 0.009983 0.025935 0.034159
7.368342 0.009963 0.025870 0.034085
7.371843 0.009943 0.025804 0.034011
7.375344 0.009923 0.025738 0.033938
7.378845 0.009904 0.025673 0.033866
7.382346 0.009884 0.025609 0.033794
7.385846 0.009866 0.025544 0.033723
7.389347 0.009847 0.025480 0.033652
7.392848 0.009829 0.025416 0.033582
7.396349 0.009811 0.025352 0.033513
7.399850 0.009793 0.025288 0.033444
7.403351 0.009776 0.025225 0.033375
7.406852 0.009759 0.025161 0.033307
7.410353 0.009742 0.025098 0.033240
7.413853 0.009725 0.025036 0.033173
7.417354 0.009709 0.024973 0.033106
7.420855 0.009692 0.024911 0.033040
7.424356 0.009676 0.024849 0.032974
7.427857 0.009661 0.024787 0.032908
7.431358 0.009645 0.024725 0.032843
7.434859 0.009629 0.024663 0.032778
7.438360 0.009614 0.024602 0.032714
7.441860 0.009599 0.024540 0.032649
7.445361 0.009584 0.024479 0.032585
7.448862 0.009569 0.024418 0.032521
7.452363 0.009554 0.024358 0.032457
7.455864 0.009539 0.024297 0.032393
7.459365 0.009525 0.024237 0.032329
7.462866 0.009510 0.024177 0.032265
7.466367 0.009496 0.024117 0.032201
7.469867 0.009482 0.024057 0.032137
7.473368 0.009467 0.023997 0.032073
7.476869 0.009453 0.023938 0.032009
7.480370 0.009439 0.023879 0.031945
7.483871 0.009424 0.023819 0.031880
7.487372 0.009410 0.023761 0.031815
7.490873 0.009396 0.023702 0.031750
7.494374 0.009381 0.023643 0.031685
7.497874 0.009367 0.023585 0.031619
7.501375 0.009353 0.023527 0.031553
7.504876 0.009338 0.023469 0.031486
7.508377 0.009323 0.023411 0.031419
7.511878 0.009309 0.023353 0.031352
7.515379 0.009294 0.023295 0.031284
7.518880 0.009279 0.023238 0.031215
7.522381 0.009264 0.023181 0.031146
7.525881 0.009249 0.023124 0.031077
7.529382 0.009233 0.023067 0.031007
7.532883 0.009218 0.023011 0.030936
7.536384 0.009202 0.022955 0.030865
7.539885 0.009186 0.022899 0.030793
7.543386 0.009169 0.022843 0.030721
7.546887 0.009153 0.022787 0.030648
7.550388 0.009136 0.022732 0.030575
7.553888 0.009119 0.022676 0.030501
7.557389 0.009102 0.022621 0.030426
7.560890 0.009084 0.022567 0.030351
7.564391 0.009067 0.022512 0.030276
7.567892 0.009049 0.022458 0.030200
7.571393 0.009030 0.022404 0.030123
7.574894 0.009012 0.022350 0.030046
7.578395 0.008993 0.022297 0.029969
7.581895 0.008973 0.022244 0.029891
7.585396 0.008954 0.022191 0.029812
7.588897 0.008934 0.022138 0.029734
7.592398 0.008914 0.022086 0.029655
7.595899 0.008893 0.022034 0.029576
7.599400 0.008872 0.021983 0.029496
7.602901 0.008851 0.021931 0.029416
7.606402 0.008830 0.021881 0.029336
7.609902 0.008808 0.021830 0.029256
7.613403 0.008786 0.021780 0.029176
7.616904 0.008764 0.021730 0.029096
7.620405 0.008741 0.021680 0.029016
7.623906 0.008718 0.021631 0.028935
7.627407 0.008695 0.021582 0.028855
7.630908 0.008672 0.021534 0.028775
7.634409 0.008648 0.021486 0.028695
7.637909 0.008624 0.021438 0.028615
7.641410 0.008600 0.021390 0.028535
7.644911 0.008576 0.021343 0.028455
7.648412 0.008551 0.021296 0.028376
7.651913 0.008527 0.021250 0.028296
7.655414 0.008502 0.021204 0.028218
7.658915 0.008477 0.021158 0.028139
7.662416 0.008452 0.021112 0.028061
7.665916 0.008427 0.021067 0.027983
7.669417 0.008401 0.021022 0.027905
7.672918 0.008376 0.020977 0.027828
7.676419 0.008350 0.020933 0.027751
7.679920 0.008325 0.020889 0.027675
7.683421 0.008299 0.020845 0.027599
7.686922 0.008274 0.020801 0.027524
7.690423 0.008248 0.020758 0.027449
7.693923 0.008222 0.020715 0.027374
7.697424 0.008196 0.020672 0.027300
7.700925 0.008171 0.020629 0.027226
7.704426 0.008145 0.020586 0.027153
7.707927 0.008119 0.020543 0.027080
7.711428 0.008094 0.020501 0.027008
7.714929 0.008068 0.020458 0.026936
7.718430 0.008043 0.020416 0.026865
7.721930 0.008018 0.020373 0.026794
7.725431 0.007993 0.020331 0.026723
7.728932 0.007968 0.020289 0.026653
7.732433 0.007943 0.020247 0.026584
7.735934 0.007918 0.020204 0.026514
7.739435 0.007893 0.020162 0.026446
7.742936 0.007869 0.020120 0.026377
7.746437 0.007844 0.020077 0.026309
7.749937 0.007820 0.020035 0.026241
7.753438 0.007796 0.019992 0.026174
7.756939 0.007773 0.019950 0.026107
7.760440 0.007749 0.019907 0.026040
7.763941 0.007726 0.019864 0.025974
7.767442 0.007702 0.019821 0.025908
7.770943 0.007680 0.019778 0.025842
7.774444 0.007657 0.019735 0.025777
7.777944 0.007634 0.019691 0.025711
7.781445 0.007612 0.019648 0.025647
7.784946 0.007590 0.019604 0.025582
7.788447 0.007569 0.019560 0.025517
7.791948 0.007547 0.019516 0.025453
7.795449 0.007526 0.019472 0.025389
7.798950 0.007505 0.019427 0.025326
7.802451 0.007484 0.019382 0.025262
7.805951 0.007464 0.019337 0.025199
7.809452 0.007444 0.019292 0.025136
7.812953 0.007424 0.019247 0.025073
7.816454 0.007404 0.019202 0.025011
7.819955 0.007385 0.019156 0.024948
7.823456 0.007366 0.019110 0.024886
7.826957 0.007347 0.019064 0.024824
7.830458 0.007329 0.019018 0.024762
7.833958 0.007311 0.018972 0.024700
7.837459 0.007293 0.018925 0.024639
7.840960 0.007275 0.018878 0.024578
7.844461 0.007258 0.018831 0.024517
7.847962 0.007241 0.018784 0.024456
7.851463 0.007224 0.018737 0.024395
7.854964 0.007207 0.018690 0.024334
7.858465 0.007191 0.018642 0.024274
7.861965 0.007175 0.018594 0.024214
7.865466 0.007159 0.018547 0.024154
7.868967 0.007143 0.018499 0.024094
7.872468 0.007128 0.018450 0.024034
7.875969 0.007113 0.018402 0.023975
7.879470 0.007098 0.018354 0.023916
7.882971 0.007083 0.018305 0.023856
7.886472 0.007069 0.018257 0.023797
7.889972 0.007055 0.018208 0.023739
7.893473 0.007041 0.018159 0.023680
7.896974 0.007027 0.018110 0.023622
7.900475 0.007013 0.018061 0.023563
7.903976 0.007000 0.018012 0.023505
7.907477 0.006986 0.017962 0.023447
7.910978 0.006973 0.017913 0.023390
7.914479 0.006960 0.017863 0.023332
7.917979 0.006947 0.017814 0.023275
7.921480 0.006934 0.017764 0.023217
7.924981 0.006921 0.017714 0.023161
7.928482 0.006908 0.017664 0.023104
7.931983 0.006895 0.017615 0.023047
7.935484 0.006883 0.017565 0.022991
7.938985 0.006870 0.017514 0.022935
7.942486 0.006857 0.017464 0.022879
7.945986 0.006845 0.017414 0.022823
7.949487 0.006832 0.017364 0.022767
7.952988 0.006819 0.017314 0.022712
7.956489 0.006807 0.017263 0.022657
7.959990 0.006794 0.017213 0.022602
7.963491 0.006781 0.017162 0.022548
7.966992 0.006768 0.017112 0.022493
7.970493 0.006756 0.017062 0.022439
7.973993 0.006743 0.017011 0.022385
7.977494 0.006729 0.016961 0.022332
7.980995 0.006716 0.016910 0.022279
7.984496 0.006703 0.016860 0.022226
7.987997 0.006689 0.016809 0.022173
7.991498 0.006676 0.016759 0.022121
7.994999 0.006662 0.016709 0.022068
7.998500 0.006648 0.016658 0.022017
8.002001 0.006634 0.016608 0.021965
8.005501 0.006620 0.016558 0.021914
8.009002 0.006606 0.016508 0.021863
8.012503 0.006591 0.016458 0.021813
8.016004 0.006577 0.016409 0.021763
8.019505 0.006562 0.016359 0.021713
8.023006 0.006547 0.016310 0.021664
8.026507 0.006532 0.016260 0.021615
8.030008 0.006517 0.016211 0.021566
8.033508 0.006502 0.016162 0.021518
8.037009 0.006486 0.016114 0.021470
8.040510 0.006471 0.016065 0.021422
8.044011 0.006455 0.016017 0.021375
8.047512 0.006439 0.015969 0.021328
8.051013 0.006424 0.015922 0.021281
8.054514 0.006408 0.015875 0.021235
8.058015 0.006392 0.015828 0.021188
8.061515 0.006375 0.015781 0.021143
8.065016 0.006359 0.015735 0.021097
8.068517 0.006343 0.015689 0.021052
8.072018 0.006327 0.015644 0.021007
8.075519 0.006310 0.015599 0.020963
8.079020 0.006294 0.015554 0.020919
8.082521 0.006277 0.015510 0.020874
8.086022 0.006261 0.015466 0.020831
8.089522 0.006245 0.015423 0.020787
8.093023 0.006228 0.015380 0.020744
8.096524 0.006212 0.015338 0.020700
8.100025 0.006195 0.015296 0.020657
8.103526 0.006179 0.015254 0.020614
8.107027 0.006163 0.015214 0.020572
8.110528 0.006146 0.015173 0.020529
8.114029 0.006130 0.015134 0.020486
8.117529 0.006114 0.015094 0.020444
8.121030 0.006098 0.015056 0.020402
8.124531 0.006082 0.015017 0.020359
8.128032 0.006066 0.014980 0.020317
8.131533 0.006050 0.014943 0.020275
8.135034 0.006034 0.014906 0.020232
8.138535 0.006019 0.014870 0.020190
8.142036 0.006003 0.014835 0.020148
8.145536 0.005987 0.014800 0.020105
8.149037 0.005972 0.014765 0.020063
8.152538 0.005957 0.014731 0.020020
8.156039 0.005941 0.014698 0.019978
8.159540 0.005926 0.014665 0.019935
8.163041 0.005911 0.014633 0.019892
8.166542 0.005896 0.014601 0.019849
8.170043 0.005881 0.014569 0.019806
8.173543 0.005866 0.014538 0.019763
8.177044 0.005851 0.014508 0.019719
8.180545 0.005837 0.014478 0.019676
8.184046 0.005822 0.014448 0.019632
8.187547 0.005807 0.014419 0.019588
8.191048 0.005792 0.014390 0.019544
8.194549 0.005778 0.014361 0.019500
8.198050 0.005763 0.014333 0.019456
8.201550 0.005749 0.014305 0.019411
8.205051 0.005734 0.014277 0.019366
8.208552 0.005720 0.014250 0.019321
8.212053 0.005705 0.014223 0.019276
8.215554 0.005690 0.014196 0.019231
8.219055 0.005676 0.014169 0.019185
8.222556 0.005661 0.014143 0.019139
8.226057 0.005647 0.014117 0.019093
8.229557 0.005632 0.014090 0.019047
8.233058 0.005617 0.014065 0.019001
8.236559 0.005602 0.014039 0.018954
8.240060 0.005588 0.014013 0.018908
8.243561 0.005573 0.013988 0.018861
8.247062 0.005558 0.013962 0.018814
8.250563 0.005543 0.013937 0.018766
8.254064 0.005528 0.013911 0.018719
8.257564 0.005513 0.013886 0.018672
8.261065 0.005498 0.013861 0.018624
8.264566 0.005483 0.013836 0.018576
8.268067 0.005468 0.013811 0.018528
8.271568 0.005453 0.013785 0.018480
8.275069 0.005438 0.013760 0.018432
8.278570 0.005423 0.013735 0.018383
8.282071 0.005407 0.013710 0.018335
8.285571 0.005392 0.013685 0.018286
8.289072 0.005377 0.013659 0.018237
8.292573 0.005362 0.013634 0.018189
8.296074 0.005347 0.013609 0.018140
8.299575 0.005332 0.013583 0.018090
8.303076 0.005316 0.013558 0.018041
8.306577 0.005301 0.013532 0.017992
8.310078 0.005286 0.013506 0.017942
8.313578 0.005271 0.013480 0.017893
8.317079 0.005256 0.013455 0.017843
8.320580 0.005242 0.013429 0.017794
8.324081 0.005227 0.013403 0.017744
8.327582 0.005212 0.013377 0.017694
8.331083 0.005198 0.013350 0.017644
8.334584 0.005184 0.013324 0.017594
8.338085 0.005169 0.013298 0.017544
8.341585 0.005155 0.013271 0.017494
8.345086 0.005141 0.013244 0.017444
8.348587 0.005127 0.013218 0.017393
8.352088 0.005114 0.013191 0.017343
8.355589 0.005100 0.013164 0.017293
8.359090 0.005087 0.013137 0.017242
8.362591 0.005074 0.013109 0.017192
8.366092 0.005061 0.013082 0.017141
8.369592 0.005048 0.013054 0.017091
8.373093 0.005036 0.013027 0.017040
8.376594 0.005023 0.012999 0.016990
8.380095 0.005011 0.012971 0.016939
8.383596 0.004999 0.012942 0.016889
8.387097 0.004988 0.012914 0.016838
8.390598 0.004976 0.012885 0.016788
8.394099 0.004965 0.012856 0.016737
8.397599 0.004954 0.012827 0.016687
8.401100 0.004943 0.012798 0.016637
8.404601 0.004932 0.012768 0.016587
8.408102 0.004921 0.012738 0.016537
8.411603 0.004911 0.012708 0.016487
8.415104 0.004900 0.012678 0.016437
8.418605 0.004890 0.012648 0.016387
8.422106 0.004880 0.012617 0.016338
8.425606 0.004870 0.012586 0.016288
8.429107 0.004860 0.012554 0.016239
8.432608 0.004850 0.012522 0.016190
8.436109 0.004841 0.012490 0.016141
8.439610 0.004831 0.012458 0.016093
8.443111 0.004822 0.012426 0.016044
8.446612 0.004812 0.012393 0.015996
8.450113 0.004803 0.012359 0.015948
8.453613 0.004793 0.012326 0.015901
8.457114 0.004784 0.012292 0.015854
8.460615 0.004774 0.012258 0.015807
8.464116 0.004765 0.012224 0.015760
8.467617 0.004756 0.012189 0.015714
8.471118 0.004746 0.012154 0.015669
8.474619 0.004736 0.012119 0.015623
8.478120 0.004727 0.012083 0.015578
8.481620 0.004717 0.012047 0.015534
8.485121 0.004707 0.012011 0.015490
8.488622 0.004697 0.011975 0.015446
8.492123 0.004687 0.011938 0.015403
8.495624 0.004677 0.011902 0.015361
8.499125 0.004667 0.011865 0.015318
8.502626 0.004656 0.011827 0.015277
8.506127 0.004646 0.011790 0.015236
8.509627 0.004635 0.011753 0.015195
8.513128 0.004624 0.011715 0.015155
8.516629 0.004613 0.011677 0.015115
8.520130 0.004602 0.011639 0.015076
8.523631 0.004591 0.011602 0.015038
8.527132 0.004579 0.011564 0.015000
8.530633 0.004567 0.011526 0.014963
8.534134 0.004555 0.011488 0.014926
8.537634 0.004543 0.011450 0.014889
8.541135 0.004531 0.011412 0.014854
8.544636 0.004519 0.011374 0.014818
8.548137 0.004506 0.011336 0.014784
8.551638 0.004493 0.011299 0.014749
8.555139 0.004480 0.011261 0.014716
8.558640 0.004467 0.011224 0.014683
8.562141 0.004454 0.011187 0.014650
8.565641 0.004441 0.011150 0.014618
8.569142 0.004428 0.011113 0.014586
8.572643 0.004414 0.011077 0.014555
8.576144 0.004400 0.011040 0.014524
8.579645 0.004387 0.011004 0.014493
8.583146 0.004373 0.010969 0.014463
8.586647 0.004359 0.010933 0.014434
8.590148 0.004345 0.010898 0.014405
8.593648 0.004331 0.010864 0.014376
8.597149 0.004317 0.010830 0.014347
8.600650 0.004304 0.010796 0.014319
8.604151 0.004290 0.010762 0.014292
8.607652 0.004276 0.010729 0.014264
8.611153 0.004262 0.010696 0.014237
8.614654 0.004248 0.010664 0.014210
8.618155 0.004234 0.010632 0.014183
8.621655 0.004220 0.010601 0.014156
8.625156 0.004207 0.010570 0.014130
8.628657 0.004193 0.010540 0.014104
8.632158 0.004180 0.010510 0.014078
8.635659 0.004166 0.010480 0.014052
8.639160 0.004153 0.010451 0.014027
8.642661 0.004140 0.010423 0.014001
8.646162 0.004127 0.010395 0.013976
8.649662 0.004114 0.010367 0.013950
8.653163 0.004102 0.010340 0.013925
8.656664 0.004089 0.010313 0.013900
8.660165 0.004077 0.010287 0.013874
8.663666 0.004065 0.010261 0.013849
8.667167 0.004053 0.010236 0.013824
8.670668 0.004042 0.010211 0.013799
8.674169 0.004030 0.010186 0.013774
8.677669 0.004019 0.010162 0.013749
8.681170 0.004008 0.010139 0.013723
8.684671 0.003997 0.010115 0.013698
8.688172 0.003987 0.010093 0.013673
8.691673 0.003976 0.010070 0.013648
8.695174 0.003966 0.010048 0.013622
8.698675 0.003956 0.010027 0.013597
8.702176 0.003946 0.010005 0.013571
8.705676 0.003937 0.009985 0.013546
8.709177 0.003927 0.009964 0.013520
8.712678 0.003918 0.009944 0.013495
8.716179 0.003909 0.009924 0.013469
8.719680 0.003901 0.009905 0.013443
8.723181 0.003892 0.009886 0.013417
8.726682 0.003884 0.009867 0.013391
8.730183 0.003875 0.009848 0.013365
8.733683 0.003867 0.009830 0.013339
8.737184 0.003860 0.009812 0.013313
8.740685 0.003852 0.009794 0.013286
8.744186 0.003844 0.009777 0.013260
8.747687 0.003837 0.009760 0.013233
8.751188 0.003830 0.009743 0.013206
8.754689 0.003823 0.009726 0.013179
8.758190 0.003816 0.009710 0.013152
8.761690 0.003809 0.009693 0.013125
8.765191 0.003802 0.009677 0.013098
8.768692 0.003796 0.009661 0.013070
8.772193 0.003789 0.009646 0.013043
8.775694 0.003783 0.009630 0.013015
8.779195 0.003776 0.009615 0.012987
8.782696 0.003770 0.009600 0.012959
8.786197 0.003764 0.009585 0.012931
8.789697 0.003758 0.009570 0.012902
8.793198 0.003752 0.009555 0.012873
8.796699 0.003746 0.009540 0.012844
8.800200 0.003740 0.009526 0.012815
8.803701 0.003734 0.009511 0.012786
8.807202 0.003728 0.009497 0.012756
8.810703 0.003723 0.009482 0.012726
8.814204 0.003717 0.009468 0.012696
8.817704 0.003711 0.009454 0.012666
8.821205 0.003706 0.009439 0.012635
8.824706 0.003700 0.009425 0.012604
8.828207 0.003695 0.009411 0.012573
8.831708 0.003689 0.009396 0.012542
8.835209 0.003684 0.009382 0.012510
8.838710 0.003679 0.009368 0.012478
8.842211 0.003673 0.009353 0.012445
8.845711 0.003668 0.009339 0.012413
8.849212 0.003663 0.009324 0.012380
8.852713 0.003658 0.009309 0.012347
8.856214 0.003652 0.009295 0.012313
8.859715 0.003647 0.009280 0.012279
8.863216 0.003642 0.009265 0.012245
8.866717 0.003637 0.009249 0.012210
8.870218 0.003632 0.009234 0.012176
8.873718 0.003627 0.009218 0.012140
8.877219 0.003622 0.009203 0.012105
8.880720 0.003617 0.009186 0.012069
8.884221 0.003612 0.009170 0.012034
8.887722 0.003607 0.009154 0.011997
8.891223 0.003602 0.009137 0.011961
8.894724 0.003597 0.009120 0.011924
8.898225 0.003592 0.009103 0.011888
8.901725 0.003587 0.009085 0.011851
8.905226 0.003581 0.009068 0.011813
8.908727 0.003576 0.009050 0.011776
8.912228 0.003571 0.009031 0.011739
8.915729 0.003566 0.009013 0.011701
8.919230 0.003561 0.008994 0.011663
8.922731 0.003556 0.008974 0.011625
8.926232 0.003550 0.008955 0.011588
8.929732 0.003545 0.008935 0.011550
8.933233 0.003540 0.008915 0.011512
8.936734 0.003534 0.008894 0.011474
8.940235 0.003529 0.008873 0.011436
8.943736 0.003523 0.008852 0.011398
8.947237 0.003517 0.008831 0.011360
8.950738 0.003511 0.008809 0.011323
8.954239 0.003505 0.008787 0.011285
8.957739 0.003499 0.008765 0.011248
8.961240 0.003493 0.008742 0.011210
8.964741 0.003487 0.008719 0.011173
8.968242 0.003480 0.008696 0.011136
8.971743 0.003474 0.008673 0.011100
8.975244 0.003467 0.008649 0.011064
8.978745 0.003460 0.008626 0.011027
8.982246 0.003453 0.008602 0.010992
8.985746 0.003445 0.008577 0.010956
8.989247 0.003438 0.008553 0.010921
8.992748 0.003430 0.008528 0.010886
8.996249 0.003422 0.008503 0.010852
8.999750 0.003414 0.008479 0.010818
9.003251 0.003406 0.008453 0.010784
9.006752 0.003397 0.008428 0.010750
9.010253 0.003389 0.008403 0.010718
9.013753 0.003380 0.008377 0.010685
9.017254 0.003370 0.008352 0.010653
9.020755 0.003361 0.008326 0.010621
9.024256 0.003351 0.008301 0.010590
9.027757 0.003342 0.008275 0.010560
9.031258 0.003332 0.008249 0.010529
9.034759 0.003321 0.008224 0.010500
9.038260 0.003311 0.008198 0.010470
9.041760 0.003300 0.008172 0.010441
9.045261 0.003289 0.008147 0.010413
9.048762 0.003278 0.008121 0.010385
9.052263 0.003267 0.008096 0.010358
9.055764 0.003255 0.008070 0.010331
9.059265 0.003244 0.008045 0.010304
9.062766 0.003232 0.008019 0.010278
9.066267 0.003220 0.007994 0.010252
9.069767 0.003208 0.007969 0.010227
9.073268 0.003195 0.007944 0.010202
9.076769 0.003183 0.007919 0.010178
9.080270 0.003170 0.007895 0.010154
9.083771 0.003157 0.007870 0.010131
9.087272 0.003144 0.007846 0.010108
9.090773 0.003131 0.007822 0.010085
9.094274 0.003118 0.007798 0.010063
9.097774 0.003105 0.007774 0.010041
9.101275 0.003092 0.007750 0.010020
9.104776 0.003079 0.007727 0.009998
9.108277 0.003065 0.007704 0.009978
9.111778 0.003052 0.007681 0.009957
9.115279 0.003038 0.007658 0.009937
9.118780 0.003025 0.007636 0.009918
9.122281 0.003012 0.007614 0.009898
9.125781 0.002998 0.007592 0.009879
9.129282 0.002985 0.007570 0.009861
9.132783 0.002972 0.007549 0.009842
9.136284 0.002958 0.007527 0.009824
9.139785 0.002945 0.007506 0.009806
9.143286 0.002932 0.007486 0.009789
9.146787 0.002919 0.007465 0.009771
9.150288 0.002906 0.007445 0.009754
9.153788 0.002893 0.007425 0.009737
9.157289 0.002880 0.007406 0.009721
9.160790 0.002868 0.007386 0.009704
9.164291 0.002855 0.007367 0.009688
9.167792 0.002843 0.007349 0.009672
9.171293 0.002831 0.007330 0.009656
9.174794 0.002819 0.007312 0.009641
9.178295 0.002807 0.007294 0.009625
9.181795 0.002796 0.007276 0.009610
9.185296 0.002784 0.007259 0.009595
9.188797 0.002773 0.007242 0.009580
9.192298 0.002762 0.007225 0.009565
9.195799 0.002752 0.007208 0.009550
9.199300 0.002741 0.007192 0.009535
9.202801 0.002731 0.007176 0.009521
9.206302 0.002721 0.007160 0.009506
9.209802 0.002711 0.007145 0.009492
9.213303 0.002701 0.007129 0.009477
9.216804 0.002692 0.007114 0.009463
9.220305 0.002683 0.007099 0.009449
9.223806 0.002674 0.007085 0.009434
9.227307 0.002665 0.007070 0.009420
9.230808 0.002657 0.007056 0.009406
9.234309 0.002649 0.007042 0.009391
9.237809 0.002641 0.007028 0.009377
9.241310 0.002633 0.007014 0.009363
9.244811 0.002626 0.007001 0.009348
9.248312 0.002618 0.006987 0.009333
9.251813 0.002611 0.006974 0.009319
9.255314 0.002605 0.006961 0.009304
9.258815 0.002598 0.006948 0.009289
9.262316 0.002592 0.006935 0.009274
9.265816 0.002586 0.006922 0.009259
9.269317 0.002580 0.006909 0.009244
9.272818 0.002574 0.006896 0.009228
9.276319 0.002568 0.006884 0.009212
9.279820 0.002563 0.006871 0.009196
9.283321 0.002558 0.006858 0.009180
9.286822 0.002553 0.006846 0.009164
9.290323 0.002548 0.006833 0.009147
9.293823 0.002544 0.006820 0.009130
9.297324 0.002539 0.006808 0.009113
9.300825 0.002535 0.006795 0.009096
9.304326 0.002531 0.006782 0.009078
9.307827 0.002527 0.006769 0.009060
9.311328 0.002523 0.006757 0.009042
9.314829 0.002519 0.006744 0.009024
9.318330 0.002516 0.006730 0.009005
9.321830 0.002512 0.006717 0.008986
9.325331 0.002509 0.006704 0.008966
9.328832 0.002506 0.006690 0.008947
9.332333 0.002502 0.006677 0.008927
9.335834 0.002499 0.006663 0.008906
9.339335 0.002496 0.006649 0.008886
9.342836 0.002493 0.006635 0.008865
9.346337 0.002490 0.006621 0.008843
9.349837 0.002487 0.006607 0.008822
9.353338 0.002484 0.006593 0.008800
9.356839 0.002481 0.006578 0.008778
9.360340 0.002478 0.006563 0.008755
9.363841 0.002475 0.006548 0.008733
9.367342 0.002472 0.006533 0.008710
9.370843 0.002470 0.006518 0.008687
9.374344 0.002467 0.006503 0.008663
9.377844 0.002464 0.006488 0.008639
9.381345 0.002461 0.006472 0.008615
9.384846 0.002457 0.006456 0.008591
9.388347 0.002454 0.006441 0.008567
9.391848 0.002451 0.006425 0.008542
9.395349 0.002448 0.006409 0.008518
9.398850 0.002445 0.006393 0.008493
9.402351 0.002441 0.006377 0.008468
9.405851 0.002438 0.006360 0.008443
9.409352 0.002434 0.006344 0.008417
9.412853 0.002430 0.006328 0.008392
9.416354 0.002427 0.006311 0.008366
9.419855 0.002423 0.006295 0.008341
9.423356 0.002419 0.006279 0.008315
9.426857 0.002414 0.006262 0.008290
9.430358 0.002410 0.006246 0.008264
9.433858 0.002406 0.006229 0.008238
9.437359 0.002401 0.006213 0.008213
9.440860 0.002397 0.006197 0.008187
9.444361 0.002392 0.006180 0.008161
9.447862 0.002387 0.006164 0.008135
9.451363 0.002382 0.006148 0.008110
9.454864 0.002377 0.006131 0.008084
9.458365 0.002372 0.006115 0.008059
9.461865 0.002367 0.006099 0.008034
9.465366 0.002361 0.006083 0.008008
9.468867 0.002356 0.006067 0.007983
9.472368 0.002350 0.006051 0.007958
9.475869 0.002345 0.006035 0.007933
9.479370 0.002339 0.006020 0.007908
9.482871 0.002333 0.006004 0.007884
9.486372 0.002327 0.005989 0.007859
9.489872 0.002321 0.005973 0.007835
9.493373 0.002315 0.005958 0.007811
9.496874 0.002309 0.005943 0.007787
9.500375 0.002303 0.005927 0.007763
9.503876 0.002296 0.005912 0.007740
9.507377 0.002290 0.005897 0.007717
9.510878 0.002284 0.005882 0.007694
9.514379 0.002278 0.005867 0.007671
9.517879 0.002271 0.005852 0.007648
9.521380 0.002265 0.005838 0.007626
9.524881 0.002258 0.005823 0.007604
9.528382 0.002252 0.005808 0.007582
9.531883 0.002246 0.005794 0.007560
9.535384 0.002239 0.005779 0.007539
9.538885 0.002233 0.005764 0.007518
9.542386 0.002227 0.005750 0.007497
9.545886 0.002220 0.005735 0.007476
9.549387 0.002214 0.005721 0.007456
9.552888 0.002208 0.005706 0.007436
9.556389 0.002201 0.005691 0.007416
9.559890 0.002195 0.005677 0.007397
9.563391 0.002189 0.005662 0.007378
9.566892 0.002183 0.005648 0.007359
9.570393 0.002177 0.005633 0.007340
9.573893 0.002171 0.005618 0.007322
9.577394 0.002165 0.005603 0.007303
9.580895 0.002160 0.005589 0.007286
9.584396 0.002154 0.005574 0.007268
9.587897 0.002148 0.005559 0.007251
9.591398 0.002142 0.005544 0.007234
9.594899 0.002137 0.005529 0.007217
9.598400 0.002131 0.005514 0.007201
9.601900 0.002126 0.005499 0.007184
9.605401 0.002120 0.005484 0.007168
9.608902 0.002115 0.005469 0.007153
9.612403 0.002109 0.005454 0.007137
9.615904 0.002104 0.005439 0.007122
9.619405 0.002099 0.005424 0.007107
9.622906 0.002094 0.005408 0.007092
9.626407 0.002088 0.005393 0.007078
9.629907 0.002083 0.005378 0.007063
9.633408 0.002078 0.005363 0.007049
9.636909 0.002073 0.005348 0.007035
9.640410 0.002068 0.005332 0.007021
9.643911 0.002062 0.005317 0.007008
9.647412 0.002057 0.005302 0.006994
9.650913 0.002052 0.005287 0.006981
9.654414 0.002047 0.005272 0.006968
9.657914 0.002042 0.005257 0.006955
9.661415 0.002037 0.005243 0.006942
9.664916 0.002031 0.005228 0.006929
9.668417 0.002026 0.005213 0.006916
9.671918 0.002021 0.005199 0.006903
9.675419 0.002016 0.005184 0.006890
9.678920 0.002010 0.005170 0.006878
9.682421 0.002005 0.005156 0.006865
9.685921 0.001999 0.005142 0.006853
9.689422 0.001994 0.005128 0.006840
9.692923 0.001988 0.005115 0.006827
9.696424 0.001983 0.005101 0.006815
9.699925 0.001977 0.005088 0.006802
9.703426 0.001972 0.005075 0.006789
9.706927 0.001966 0.005062 0.006776
9.710428 0.001960 0.005049 0.006764
9.713928 0.001955 0.005037 0.006751
9.717429 0.001949 0.005024 0.006738
9.720930 0.001943 0.005012 0.006725
9.724431 0.001937 0.005000 0.006711
9.727932 0.001931 0.004988 0.006698
9.731433 0.001925 0.004977 0.006685
9.734934 0.001919 0.004965 0.006671
9.738435 0.001913 0.004954 0.006657
9.741935 0.001907 0.004943 0.006643
9.745436 0.001901 0.004932 0.006629
9.748937 0.001895 0.004922 0.006615
9.752438 0.001889 0.004911 0.006601
9.755939 0.001883 0.004901 0.006586
9.759440 0.001877 0.004891 0.006572
9.762941 0.001871 0.004880 0.006557
9.766442 0.001865 0.004870 0.006542
9.769942 0.001859 0.004861 0.006527
9.773443 0.001853 0.004851 0.006512
9.776944 0.001847 0.004841 0.006497
9.780445 0.001841 0.004832 0.006481
9.783946 0.001835 0.004822 0.006466
9.787447 0.001829 0.004813 0.006450
9.790948 0.001823 0.004803 0.006434
9.794449 0.001817 0.004794 0.006418
9.797949 0.001812 0.004784 0.006402
9.801450 0.001806 0.004775 0.006386
9.804951 0.001800 0.004766 0.006370
9.808452 0.001795 0.004756 0.006354
9.811953 0.001789 0.004747 0.006338
9.815454 0.001784 0.004737 0.006321
9.818955 0.001778 0.004727 0.006305
9.822456 0.001773 0.004718 0.006289
9.825956 0.001768 0.004708 0.006272
9.829457 0.001762 0.004698 0.006256
9.832958 0.001757 0.004688 0.006239
9.836459 0.001752 0.004678 0.006223
9.839960 0.001747 0.004667 0.006207
9.843461 0.001742 0.004657 0.006190
9.846962 0.001738 0.004646 0.006174
9.850463 0.001733 0.004636 0.006158
9.853963 0.001728 0.004625 0.006141
9.857464 0.001724 0.004614 0.006125
9.860965 0.001719 0.004603 0.006109
9.864466 0.001715 0.004591 0.006093
9.867967 0.001710 0.004580 0.006077
9.871468 0.001706 0.004568 0.006061
9.874969 0.001702 0.004556 0.006045
9.878470 0.001698 0.004544 0.006030
9.881970 0.001694 0.004532 0.006014
9.885471 0.001690 0.004519 0.005998
9.888972 0.001686 0.004507 0.005983
9.892473 0.001682 0.004494 0.005967
9.895974 0.001678 0.004481 0.005952
9.899475 0.001675 0.004468 0.005937
9.902976 0.001671 0.004455 0.005922
9.906477 0.001668 0.004442 0.005907
9.909977 0.001664 0.004428 0.005892
9.913478 0.001660 0.004415 0.005877
9.916979 0.001657 0.004401 0.005862
9.920480 0.001654 0.004388 0.005847
9.923981 0.001650 0.004374 0.005832
9.927482 0.001647 0.004360 0.005818
9.930983 0.001644 0.004346 0.005803
9.934484 0.001640 0.004332 0.005788
9.937984 0.001637 0.004318 0.005774
9.941485 0.001634 0.004304 0.005759
9.944986 0.001631 0.004290 0.005744
9.948487 0.001627 0.004276 0.005730
9.951988 0.001624 0.004263 0.005715
9.955489 0.001621 0.004249 0.005701
9.958990 0.001618 0.004235 0.005686
9.962491 0.001615 0.004221 0.005672
9.965991 0.001612 0.004208 0.005657
9.969492 0.001609 0.004194 0.005642
9.972993 0.001605 0.004181 0.005628
9.976494 0.001602 0.004167 0.005613
9.979995 0.001599 0.004154 0.005598
9.983496 0.001596 0.004141 0.005583
9.986997 0.001593 0.004128 0.005569
9.990498 0.001590 0.004115 0.005554
9.993998 0.001587 0.004103 0.005539
9.997499 0.001584 0.004090 0.005524
10.001000 0.001580 0.004078 0.005509
10.004501 0.001577 0.004066 0.005494
10.008002 0.001574 0.004054 0.005479
10.011503 0.001571 0.004042 0.005464
10.015004 0.001568 0.004031 0.005449
10.018505 0.001565 0.004020 0.005433
10.022006 0.001562 0.004009 0.005418
10.025506 0.001559 0.003998 0.005403
10.029007 0.001556 0.003987 0.005388
10.032508 0.001553 0.003977 0.005373
10.036009 0.001550 0.003967 0.005358
10.039510 0.001547 0.003957 0.005342
10.043011 0.001544 0.003947 0.005327
10.046512 0.001541 0.003937 0.005312
10.050013 0.001538 0.003928 0.005297
10.053513 0.001535 0.003919 0.005282
10.057014 0.001532 0.003910 0.005267
10.060515 0.001529 0.003901 0.005252
10.064016 0.001527 0.003893 0.005237
10.067517 0.001524 0.003884 0.005223
10.071018 0.001521 0.003876 0.005208
10.074519 0.001519 0.003868 0.005194
10.078020 0.001516 0.003860 0.005179
10.081520 0.001514 0.003852 0.005165
10.085021 0.001511 0.003845 0.005151
10.088522 0.001509 0.003837 0.005137
10.092023 0.001507 0.003830 0.005124
10.095524 0.001505 0.003823 0.005110
10.099025 0.001503 0.003816 0.005097
10.102526 0.001500 0.003809 0.005083
10.106027 0.001498 0.003803 0.005070
10.109527 0.001497 0.003796 0.005057
10.113028 0.001495 0.003789 0.005045
10.116529 0.001493 0.003783 0.005032
10.120030 0.001491 0.003777 0.005020
10.123531 0.001489 0.003770 0.005008
10.127032 0.001488 0.003764 0.004996
10.130533 0.001486 0.003758 0.004984
10.134034 0.001485 0.003752 0.004973
10.137534 0.001483 0.003746 0.004962
10.141035 0.001482 0.003740 0.004950
10.144536 0.001480 0.003735 0.004939
10.148037 0.001479 0.003729 0.004929
10.151538 0.001478 0.003723 0.004918
10.155039 0.001476 0.003717 0.004908
10.158540 0.001475 0.003712 0.004897
10.162041 0.001474 0.003706 0.004887
10.165541 0.001473 0.003701 0.004877
10.169042 0.001472 0.003695 0.004867
10.172543 0.001471 0.003690 0.004857
10.176044 0.001469 0.003684 0.004848
10.179545 0.001468 0.003679 0.004838
10.183046 0.001467 0.003674 0.004828
10.186547 0.001466 0.003669 0.004819
10.190048 0.001465 0.003663 0.004809
10.193548 0.001464 0.003658 0.004800
10.197049 0.001463 0.003653 0.004790
10.200550 0.001461 0.003648 0.004781
10.204051 0.001460 0.003643 0.004772
10.207552 0.001459 0.003637 0.004762
10.211053 0.001457 0.003632 0.004753
10.214554 0.001456 0.003627 0.004743
10.218055 0.001455 0.003622 0.004734
10.221555 0.001453 0.003617 0.004724
10.225056 0.001452 0.003612 0.004714
10.228557 0.001450 0.003607 0.004704
10.232058 0.001448 0.003602 0.004694
10.235559 0.001447 0.003597 0.004684
10.239060 0.001445 0.003592 0.004674
10.242561 0.001443 0.003587 0.004664
10.246062 0.001441 0.003582 0.004653
10.249562 0.001439 0.003577 0.004642
10.253063 0.001437 0.003572 0.004632
10.256564 0.001435 0.003567 0.004621
10.260065 0.001433 0.003561 0.004610
10.263566 0.001430 0.003556 0.004598
10.267067 0.001428 0.003551 0.004587
10.270568 0.001426 0.003546 0.004575
10.274069 0.001423 0.003540 0.004563
10.277569 0.001420 0.003535 0.004551
10.281070 0.001418 0.003529 0.004539
10.284571 0.001415 0.003523 0.004527
10.288072 0.001412 0.003518 0.004514
10.291573 0.001409 0.003512 0.004502
10.295074 0.001406 0.003506 0.004489
10.298575 0.001403 0.003500 0.004476
10.302076 0.001400 0.003494 0.004463
10.305576 0.001397 0.003487 0.004450
10.309077 0.001393 0.003481 0.004436
10.312578 0.001390 0.003474 0.004423
10.316079 0.001387 0.003467 0.004409
10.319580 0.001383 0.003460 0.004396
10.323081 0.001380 0.003453 0.004382
10.326582 0.001376 0.003446 0.004368
10.330083 0.001373 0.003438 0.004354
10.333583 0.001369 0.003431 0.004340
10.337084 0.001366 0.003423 0.004326
10.340585 0.001362 0.003415 0.004313
10.344086 0.001359 0.003406 0.004299
10.347587 0.001355 0.003398 0.004285
10.351088 0.001351 0.003389 0.004271
10.354589 0.001348 0.003380 0.004257
10.358090 0.001344 0.003371 0.004243
10.361590 0.001340 0.003362 0.004229
10.365091 0.001337 0.003352 0.004215
10.368592 0.001333 0.003342 0.004202
10.372093 0.001329 0.003332 0.004188
10.375594 0.001326 0.003322 0.004175
10.379095 0.001322 0.003312 0.004162
10.382596 0.001319 0.003301 0.004148
10.386097 0.001315 0.003290 0.004135
10.389597 0.001311 0.003279 0.004123
10.393098 0.001308 0.003268 0.004110
10.396599 0.001304 0.003256 0.004097
10.400100 0.001301 0.003244 0.004085
10.403601 0.001298 0.003233 0.004073
10.407102 0.001294 0.003221 0.004061
10.410603 0.001291 0.003208 0.004049
10.414104 0.001287 0.003196 0.004037
10.417604 0.001284 0.003184 0.004026
10.421105 0.001281 0.003171 0.004015
10.424606 0.001277 0.003158 0.004004
10.428107 0.001274 0.003145 0.003993
10.431608 0.001271 0.003132 0.003983
10.435109 0.001267 0.003119 0.003972
10.438610 0.001264 0.003106 0.003962
10.442111 0.001261 0.003093 0.003952
10.445611 0.001258 0.003080 0.003943
10.449112 0.001254 0.003066 0.003933
10.452613 0.001251 0.003053 0.003924
10.456114 0.001248 0.003039 0.003915
10.459615 0.001244 0.003026 0.003906
10.463116 0.001241 0.003013 0.003897
10.466617 0.001238 0.002999 0.003889
10.470118 0.001234 0.002986 0.003880
10.473618 0.001231 0.002972 0.003872
10.477119 0.001228 0.002959 0.003864
10.480620 0.001224 0.002946 0.003856
10.484121 0.001221 0.002933 0.003849
10.487622 0.001217 0.002920 0.003841
10.491123 0.001214 0.002907 0.003834
10.494624 0.001210 0.002894 0.003827
10.498125 0.001207 0.002881 0.003820
10.501625 0.001203 0.002869 0.003813
10.505126 0.001200 0.002856 0.003806
10.508627 0.001196 0.002844 0.003799
10.512128 0.001192 0.002832 0.003793
10.515629 0.001188 0.002820 0.003786
10.519130 0.001184 0.002808 0.003780
10.522631 0.001181 0.002797 0.003774
10.526132 0.001177 0.002785 0.003767
10.529632 0.001173 0.002774 0.003761
10.533133 0.001169 0.002763 0.003755
10.536634 0.001165 0.002752 0.003749
10.540135 0.001160 0.002742 0.003743
10.543636 0.001156 0.002731 0.003737
10.547137 0.001152 0.002721 0.003732
10.550638 0.001148 0.002712 0.003726
10.554139 0.001144 0.002702 0.003720
10.557639 0.001139 0.002693 0.003715
10.561140 0.001135 0.002683 0.003709
10.564641 0.001131 0.002674 0.003703
10.568142 0.001127 0.002666 0.003698
10.571643 0.001122 0.002657 0.003693
10.575144 0.001118 0.002649 0.003687
10.578645 0.001114 0.002641 0.003682
10.582146 0.001109 0.002633 0.003676
10.585646 0.001105 0.002626 0.003671
10.589147 0.001101 0.002619 0.003666
10.592648 0.001097 0.002612 0.003661
10.596149 0.001092 0.002605 0.003655
10.599650 0.001088 0.002598 0.003650
10.603151 0.001084 0.002592 0.003645
10.606652 0.001080 0.002586 0.003640
10.610153 0.001076 0.002580 0.003635
10.613653 0.001072 0.002574 0.003630
10.617154 0.001068 0.002569 0.003625
10.620655 0.001064 0.002563 0.003620
10.624156 0.001060 0.002558 0.003615
10.627657 0.001056 0.002553 0.003610
10.631158 0.001052 0.002549 0.003605
10.634659 0.001049 0.002544 0.003600
10.638160 0.001045 0.002540 0.003595
10.641660 0.001042 0.002535 0.003589
10.645161 0.001038 0.002531 0.003584
10.648662 0.001035 0.002527 0.003579
10.652163 0.001032 0.002523 0.003574
10.655664 0.001029 0.002520 0.003569
10.659165 0.001025 0.002516 0.003564
10.662666 0.001022 0.002513 0.003559
10.666167 0.001020 0.002509 0.003554
10.669667 0.001017 0.002506 0.003548
10.673168 0.001014 0.002503 0.003543
10.676669 0.001011 0.002499 0.003538
10.680170 0.001009 0.002496 0.003532
10.683671 0.001006 0.002493 0.003526
10.687172 0.001004 0.002490 0.003521
10.690673 0.001002 0.002487 0.003515
10.694174 0.001000 0.002484 0.003509
10.697674 0.000997 0.002481 0.003503
10.701175 0.000995 0.002478 0.003497
10.704676 0.000993 0.002476 0.003491
10.708177 0.000992 0.002473 0.003484
10.711678 0.000990 0.002470 0.003478
10.715179 0.000988 0.002467 0.003471
10.718680 0.000986 0.002464 0.003464
10.722181 0.000985 0.002461 0.003457
10.725681 0.000983 0.002458 0.003450
10.729182 0.000981 0.002455 0.003443
10.732683 0.000980 0.002451 0.003435
10.736184 0.000978 0.002448 0.003427
10.739685 0.000977 0.002445 0.003419
10.743186 0.000976 0.002441 0.003411
10.746687 0.000974 0.002438 0.003403
10.750188 0.000973 0.002434 0.003394
10.753688 0.000971 0.002431 0.003385
10.757189 0.000970 0.002427 0.003376
10.760690 0.000969 0.002423 0.003367
10.764191 0.000967 0.002419 0.003358
10.767692 0.000966 0.002415 0.003348
10.771193 0.000965 0.002410 0.003338
10.774694 0.000964 0.002406 0.003328
10.778195 0.000962 0.002402 0.003318
10.781695 0.000961 0.002397 0.003307
10.785196 0.000959 0.002392 0.003296
10.788697 0.000958 0.002388 0.003286
10.792198 0.000957 0.002383 0.003274
10.795699 0.000955 0.002378 0.003263
10.799200 0.000954 0.002372 0.003251
10.802701 0.000952 0.002367 0.003240
10.806202 0.000951 0.002362 0.003228
10.809702 0.000949 0.002356 0.003216
10.813203 0.000948 0.002351 0.003204
10.816704 0.000946 0.002345 0.003191
10.820205 0.000945 0.002339 0.003179
10.823706 0.000943 0.002333 0.003166
10.827207 0.000941 0.002327 0.003153
10.830708 0.000939 0.002321 0.003140
10.834209 0.000938 0.002315 0.003127
10.837709 0.000936 0.002309 0.003114
10.841210 0.000934 0.002303 0.003101
10.844711 0.000932 0.002297 0.003088
10.848212 0.000930 0.002291 0.003074
10.851713 0.000928 0.002284 0.003061
10.855214 0.000927 0.002278 0.003048
10.858715 0.000925 0.002271 0.003034
10.862216 0.000923 0.002265 0.003021
10.865716 0.000921 0.002259 0.003007
10.869217 0.000919 0.002252 0.002994
10.872718 0.000917 0.002246 0.002981
10.876219 0.000915 0.002240 0.002967
10.879720 0.000913 0.002233 0.002954
10.883221 0.000911 0.002227 0.002941
10.886722 0.000909 0.002221 0.002928
10.890223 0.000907 0.002214 0.002915
10.893723 0.000905 0.002208 0.002902
10.897224 0.000903 0.002202 0.002889
10.900725 0.000901 0.002196 0.002877
10.904226 0.000899 0.002190 0.002864
10.907727 0.000897 0.002184 0.002852
10.911228 0.000895 0.002178 0.002839
10.914729 0.000893 0.002172 0.002827
10.918230 0.000892 0.002166 0.002816
10.921730 0.000890 0.002160 0.002804
10.925231 0.000888 0.002154 0.002792
10.928732 0.000887 0.002148 0.002781
10.932233 0.000885 0.002143 0.002770
10.935734 0.000883 0.002137 0.002759
10.939235 0.000882 0.002132 0.002748
10.942736 0.000880 0.002126 0.002738
10.946237 0.000879 0.002121 0.002728
10.949737 0.000878 0.002115 0.002718
10.953238 0.000876 0.002110 0.002708
10.956739 0.000875 0.002104 0.002698
10.960240 0.000874 0.002099 0.002689
10.963741 0.000873 0.002094 0.002680
10.967242 0.000872 0.002089 0.002671
10.970743 0.000871 0.002083 0.002663
10.974244 0.000870 0.002078 0.002654
10.977744 0.000869 0.002073 0.002646
10.981245 0.000868 0.002068 0.002638
10.984746 0.000867 0.002063 0.002631
10.988247 0.000867 0.002058 0.002623
10.991748 0.000866 0.002052 0.002616
10.995249 0.000865 0.002047 0.002609
10.998750 0.000865 0.002042 0.002603
11.002251 0.000864 0.002037 0.002596
11.005751 0.000863 0.002032 0.002590
11.009252 0.000863 0.002026 0.002584
11.012753 0.000862 0.002021 0.002578
11.016254 0.000862 0.002016 0.002572
11.019755 0.000862 0.002011 0.002567
11.023256 0.000861 0.002005 0.002562
11.026757 0.000861 0.002000 0.002557
11.030258 0.000860 0.001994 0.002552
11.033758 0.000860 0.001989 0.002547
11.037259 0.000859 0.001983 0.002543
11.040760 0.000859 0.001978 0.002538
11.044261 0.000859 0.001972 0.002534
11.047762 0.000858 0.001966 0.002530
11.051263 0.000858 0.001961 0.002526
11.054764 0.000857 0.001955 0.002522
11.058265 0.000857 0.001949 0.002519
11.061765 0.000856 0.001943 0.002515
11.065266 0.000856 0.001938 0.002512
11.068767 0.000855 0.001932 0.002508
11.072268 0.000855 0.001926 0.002505
11.075769 0.000854 0.001920 0.002502
11.079270 0.000853 0.001914 0.002499
11.082771 0.000853 0.001908 0.002495
11.086272 0.000852 0.001902 0.002492
11.089772 0.000851 0.001896 0.002489
11.093273 0.000850 0.001890 0.002486
11.096774 0.000850 0.001884 0.002484
11.100275 0.000849 0.001878 0.002481
11.103776 0.000848 0.001871 0.002478
11.107277 0.000847 0.001865 0.002475
11.110778 0.000846 0.001859 0.002472
11.114279 0.000845 0.001853 0.002469
11.117779 0.000843 0.001847 0.002466
11.121280 0.000842 0.001841 0.002463
11.124781 0.000841 0.001835 0.002460
11.128282 0.000840 0.001830 0.002457
11.131783 0.000838 0.001824 0.002454
11.135284 0.000837 0.001818 0.002450
11.138785 0.000835 0.001812 0.002447
11.142286 0.000834 0.001806 0.002444
11.145786 0.000832 0.001801 0.002440
11.149287 0.000831 0.001795 0.002437
11.152788 0.000829 0.001790 0.002433
11.156289 0.000828 0.001784 0.002429
11.159790 0.000826 0.001779 0.002425
11.163291 0.000824 0.001773 0.002422
11.166792 0.000822 0.001768 0.002417
11.170293 0.000821 0.001763 0.002413
11.173793 0.000819 0.001758 0.002409
11.177294 0.000817 0.001753 0.002405
11.180795 0.000815 0.001748 0.002400
11.184296 0.000813 0.001743 0.002395
11.187797 0.000811 0.001738 0.002391
11.191298 0.000809 0.001733 0.002386
11.194799 0.000807 0.001729 0.002381
11.198300 0.000805 0.001724 0.002376
11.201800 0.000803 0.001719 0.002371
11.205301 0.000801 0.001715 0.002365
11.208802 0.000798 0.001711 0.002360
11.212303 0.000796 0.001706 0.002354
11.215804 0.000794 0.001702 0.002349
11.219305 0.000792 0.001698 0.002343
11.222806 0.000789 0.001694 0.002337
11.226307 0.000787 0.001690 0.002331
11.229807 0.000785 0.001686 0.002325
11.233308 0.000782 0.001682 0.002319
11.236809 0.000780 0.001679 0.002313
11.240310 0.000777 0.001675 0.002307
11.243811 0.000775 0.001671 0.002301
11.247312 0.000772 0.001668 0.002294
11.250813 0.000769 0.001664 0.002288
11.254314 0.000767 0.001661 0.002282
11.257814 0.000764 0.001657 0.002275
11.261315 0.000761 0.001654 0.002269
11.264816 0.000759 0.001651 0.002263
11.268317 0.000756 0.001647 0.002256
11.271818 0.000753 0.001644 0.002250
11.275319 0.000750 0.001641 0.002243
11.278820 0.000747 0.001637 0.002237
11.282321 0.000744 0.001634 0.002231
11.285821 0.000741 0.001631 0.002224
11.289322 0.000738 0.001628 0.002218
11.292823 0.000735 0.001625 0.002212
11.296324 0.000732 0.001621 0.002206
11.299825 0.000729 0.001618 0.002199
11.303326 0.000726 0.001615 0.002193
11.306827 0.000722 0.001612 0.002187
11.310328 0.000719 0.001609 0.002181
11.313828 0.000716 0.001606 0.002175
11.317329 0.000713 0.001603 0.002169
11.320830 0.000709 0.001599 0.002163
11.324331 0.000706 0.001596 0.002158
11.327832 0.000703 0.001593 0.002152
11.331333 0.000699 0.001590 0.002146
11.334834 0.000696 0.001587 0.002140
11.338335 0.000692 0.001584 0.002135
11.341835 0.000689 0.001581 0.002129
11.345336 0.000686 0.001578 0.002124
11.348837 0.000682 0.001574 0.002118
11.352338 0.000679 0.001571 0.002113
11.355839 0.000675 0.001568 0.002108
11.359340 0.000672 0.001565 0.002102
11.362841 0.000669 0.001562 0.002097
11.366342 0.000665 0.001559 0.002092
11.369842 0.000662 0.001556 0.002086
11.373343 0.000659 0.001553 0.002081
11.376844 0.000655 0.001550 0.002076
11.380345 0.000652 0.001547 0.002071
11.383846 0.000649 0.001544 0.002066
11.387347 0.000645 0.001541 0.002061
11.390848 0.000642 0.001538 0.002055
11.394349 0.000639 0.001535 0.002050
11.397849 0.000636 0.001532 0.002045
11.401350 0.000633 0.001530 0.002040
11.404851 0.000630 0.001527 0.002035
11.408352 0.000627 0.001524 0.002029
11.411853 0.000624 0.001522 0.002024
11.415354 0.000621 0.001519 0.002019
11.418855 0.000618 0.001517 0.002014
11.422356 0.000615 0.001514 0.002008
11.425856 0.000612 0.001512 0.002003
11.429357 0.000610 0.001509 0.001997
11.432858 0.000607 0.001507 0.001992
11.436359 0.000604 0.001505 0.001986
11.439860 0.000602 0.001503 0.001981
11.443361 0.000599 0.001501 0.001975
11.446862 0.000597 0.001499 0.001970
11.450363 0.000594 0.001497 0.001964
11.453863 0.000592 0.001495 0.001958
11.457364 0.000590 0.001493 0.001952
11.460865 0.000587 0.001491 0.001947
11.464366 0.000585 0.001490 0.001941
11.467867 0.000583 0.001488 0.001935
11.471368 0.000581 0.001486 0.001929
11.474869 0.000579 0.001485 0.001923
11.478370 0.000577 0.001483 0.001917
11.481870 0.000575 0.001482 0.001911
11.485371 0.000573 0.001480 0.001905
11.488872 0.000571 0.001479 0.001899
11.492373 0.000569 0.001478 0.001893
11.495874 0.000567 0.001477 0.001887
11.499375 0.000566 0.001475 0.001881
11.502876 0.000564 0.001474 0.001875
11.506377 0.000562 0.001473 0.001869
11.509877 0.000561 0.001472 0.001863
11.513378 0.000559 0.001471 0.001857
11.516879 0.000557 0.001470 0.001851
11.520380 0.000556 0.001468 0.001845
11.523881 0.000554 0.001467 0.001839
11.527382 0.000553 0.001466 0.001833
11.530883 0.000552 0.001465 0.001827
11.534384 0.000550 0.001464 0.001821
11.537884 0.000549 0.001463 0.001815
11.541385 0.000547 0.001461 0.001810
11.544886 0.000546 0.001460 0.001804
11.548387 0.000545 0.001459 0.001798
11.551888 0.000543 0.001458 0.001793
11.555389 0.000542 0.001456 0.001787
11.558890 0.000541 0.001455 0.001782
11.562391 0.000540 0.001453 0.001776
11.565891 0.000539 0.001452 0.001771
11.569392 0.000537 0.001450 0.001766
11.572893 0.000536 0.001449 0.001760
11.576394 0.000535 0.001447 0.001755
11.579895 0.000534 0.001445 0.001750
11.583396 0.000533 0.001443 0.001745
11.586897 0.000532 0.001441 0.001741
11.590398 0.000531 0.001439 0.001736
11.593898 0.000530 0.001437 0.001731
11.597399 0.000529 0.001435 0.001726
11.600900 0.000528 0.001433 0.001722
11.604401 0.000527 0.001431 0.001717
11.607902 0.000526 0.001428 0.001713
11.611403 0.000526 0.001426 0.001709
11.614904 0.000525 0.001423 0.001705
11.618405 0.000524 0.001421 0.001700
11.621905 0.000523 0.001418 0.001696
11.625406 0.000522 0.001415 0.001692
11.628907 0.000522 0.001412 0.001688
11.632408 0.000521 0.001409 0.001685
11.635909 0.000520 0.001406 0.001681
11.639410 0.000519 0.001403 0.001677
11.642911 0.000519 0.001400 0.001673
11.646412 0.000518 0.001397 0.001670
11.649912 0.000517 0.001394 0.001666
11.653413 0.000517 0.001390 0.001663
11.656914 0.000516 0.001387 0.001659
11.660415 0.000516 0.001384 0.001656
11.663916 0.000515 0.001380 0.001652
11.667417 0.000514 0.001377 0.001649
11.670918 0.000514 0.001373 0.001646
11.674419 0.000513 0.001370 0.001642
11.677919 0.000513 0.001366 0.001639
11.681420 0.000512 0.001362 0.001636
11.684921 0.000512 0.001359 0.001633
11.688422 0.000511 0.001355 0.001629
11.691923 0.000511 0.001352 0.001626
11.695424 0.000510 0.001348 0.001623
11.698925 0.000510 0.001344 0.001620
11.702426 0.000510 0.001341 0.001617
11.705926 0.000509 0.001337 0.001614
11.709427 0.000509 0.001333 0.001611
11.712928 0.000508 0.001330 0.001607
11.716429 0.000508 0.001326 0.001604
11.719930 0.000507 0.001322 0.001601
11.723431 0.000507 0.001319 0.001598
11.726932 0.000506 0.001315 0.001595
11.730433 0.000506 0.001312 0.001592
11.733933 0.000505 0.001308 0.001589
11.737434 0.000505 0.001305 0.001586
11.740935 0.000504 0.001301 0.001582
11.744436 0.000504 0.001298 0.001579
11.747937 0.000503 0.001294 0.001576
11.751438 0.000503 0.001291 0.001573
11.754939 0.000502 0.001287 0.001570
11.758440 0.000502 0.001284 0.001567
11.761940 0.000501 0.001281 0.001564
11.765441 0.000501 0.001277 0.001561
11.768942 0.000500 0.001274 0.001558
11.772443 0.000499 0.001271 0.001555
11.775944 0.000499 0.001268 0.001552
11.779445 0.000498 0.001264 0.001549
11.782946 0.000498 0.001261 0.001546
11.786447 0.000497 0.001258 0.001543
11.789947 0.000496 0.001254 0.001540
11.793448 0.000496 0.001251 0.001537
11.796949 0.000495 0.001248 0.001534
11.800450 0.000494 0.001245 0.001531
11.803951 0.000493 0.001241 0.001529
11.807452 0.000493 0.001238 0.001526
11.810953 0.000492 0.001235 0.001523
11.814454 0.000491 0.001231 0.001521
11.817954 0.000490 0.001228 0.001518
11.821455 0.000490 0.001225 0.001516
11.824956 0.000489 0.001221 0.001513
11.828457 0.000488 0.001218 0.001511
11.831958 0.000487 0.001214 0.001508
11.835459 0.000486 0.001211 0.001506
11.838960 0.000485 0.001207 0.001504
11.842461 0.000485 0.001203 0.001502
11.845961 0.000484 0.001200 0.001500
11.849462 0.000483 0.001196 0.001498
11.852963 0.000482 0.001192 0.001496
11.856464 0.000481 0.001188 0.001494
11.859965 0.000480 0.001185 0.001492
11.863466 0.000479 0.001181 0.001491
11.866967 0.000478 0.001177 0.001489
11.870468 0.000477 0.001173 0.001487
11.873968 0.000476 0.001169 0.001486
11.877469 0.000475 0.001165 0.001484
11.880970 0.000474 0.001161 0.001483
11.884471 0.000473 0.001157 0.001481
11.887972 0.000472 0.001152 0.001480
11.891473 0.000471 0.001148 0.001479
11.894974 0.000470 0.001144 0.001477
11.898475 0.000469 0.001140 0.001476
11.901975 0.000468 0.001135 0.001475
11.905476 0.000467 0.001131 0.001474
11.908977 0.000466 0.001127 0.001473
11.912478 0.000465 0.001123 0.001471
11.915979 0.000463 0.001118 0.001470
11.919480 0.000462 0.001114 0.001469
11.922981 0.000461 0.001110 0.001468
11.926482 0.000460 0.001105 0.001467
11.929982 0.000458 0.001101 0.001466
11.933483 0.000457 0.001097 0.001465
11.936984 0.000456 0.001093 0.001463
11.940485 0.000455 0.001088 0.001462
11.943986 0.000453 0.001084 0.001461
11.947487 0.000452 0.001080 0.001460
11.950988 0.000450 0.001076 0.001459
11.954489 0.000449 0.001072 0.001457
11.957989 0.000447 0.001068 0.001456
11.961490 0.000446 0.001064 0.001454
11.964991 0.000444 0.001060 0.001453
11.968492 0.000443 0.001056 0.001451
11.971993 0.000441 0.001053 0.001450
11.975494 0.000439 0.001049 0.001448
11.978995 0.000438 0.001045 0.001446
11.982496 0.000436 0.001042 0.001445
11.985996 0.000434 0.001038 0.001443
11.989497 0.000432 0.001035 0.001441
11.992998 0.000431 0.001032 0.001439
11.996499 0.000429 0.001029 0.001437
12.000000 0.000427 0.001026 0.001434


==> multi-c.dat <==
x g3 g5 g7
-0.20000000 0.0000000282748287 0.0000106245089292 0.0000340058332432
-0.19886629 0.0000000282235707 0.0000106201411081 0.0000339370394876
-0.19773258 0.0000000281723126 0.0000106157732869 0.0000338682457321
-0.19659887 0.0000000281220016 0.0000106118524145 0.0000337991775510
-0.19546516 0.0000000280719350 0.0000106080468971 0.0000337300385423
-0.19433144 0.0000000280225782 0.0000106045733346 0.0000336607060381
-0.19319773 0.0000000279737153 0.0000106013307335 0.0000335912389073
-0.19206402 0.0000000279253200 0.0000105983047882 0.0000335216522128
-0.19093031 0.0000000278776729 0.0000105956255751 0.0000334518741708
-0.18979660 0.0000000278302461 0.0000105930474999 0.0000333820434489
-0.18866289 0.0000000277838265 0.0000105909320059 0.0000333119717819
-0.18752918 0.0000000277374070 0.0000105888165118 0.0000332419001149
-0.18639547 0.0000000276921945 0.0000105872504143 0.0000331715592902
-0.18526175 0.0000000276470140 0.0000105856988291 0.0000331012113557
-0.18412804 0.0000000276027949 0.0000105845809936 0.0000330306643402
-0.18299433 0.0000000275588645 0.0000105835933660 0.0000329600575623
-0.18186062 0.0000000275156452 0.0000105829237418 0.0000328893146663
-0.18072691 0.0000000274729757 0.0000105824999794 0.0000328184665316
-0.17959320 0.0000000274307624 0.0000105822784613 0.0000327475380878
-0.17845949 0.0000000273893644 0.0000105824183306 0.0000326764661410
-0.17732578 0.0000000273481633 0.0000105826447594 0.0000326053625039
-0.17619206 0.0000000273080470 0.0000105833478860 0.0000325340843431
-0.17505835 0.0000000272679306 0.0000105840510126 0.0000324628061823
-0.17392464 0.0000000272290394 0.0000105852879163 0.0000323913491605
-0.17279093 0.0000000271902146 0.0000105865537848 0.0000323198824332
-0.17165722 0.0000000271523570 0.0000105882374977 0.0000322482886809
-0.17052351 0.0000000271148334 0.0000105900654517 0.0000321766510793
-0.16938980 0.0000000270780150 0.0000105921955110 0.0000321049310514
-0.16825609 0.0000000270418017 0.0000105945847536 0.0000320331403082
-0.16712237 0.0000000270060279 0.0000105971606427 0.0000319613044737
-0.16598866 0.0000000269711339 0.0000106001102365 0.0000318893783574
-0.16485495 0.0000000269364098 0.0000106031313845 0.0000318174371986
-0.16372124 0.0000000269028438 0.0000106066402520 0.0000317453935092
-0.16258753 0.0000000268692777 0.0000106101491195 0.0000316733498198
-0.16145382 0.0000000268369447 0.0000106141729578 0.0000316012140856
-0.16032011 0.0000000268047148 0.0000106182398813 0.0000315290706503
-0.15918640 0.0000000267734495 0.0000106227063180 0.0000314568684426
-0.15805268 0.0000000267425638 0.0000106273299401 0.0000313846431112
-0.15691897 0.0000000267123708 0.0000106322381034 0.0000313123849653
-0.15578526 0.0000000266828368 0.0000106374169277 0.0000312400956057
-0.15465155 0.0000000266537205 0.0000106427658922 0.0000311677920628
-0.15351784 0.0000000266255455 0.0000106484982830 0.0000310954565566
-0.15238413 0.0000000265975102 0.0000106542870701 0.0000310231181624
-0.15125042 0.0000000265707011 0.0000106605712532 0.0000309507544003
-0.15011671 0.0000000265438921 0.0000106668554363 0.0000308783906383
-0.14898299 0.0000000265183144 0.0000106736328942 0.0000308060175825
-0.14784928 0.0000000264928780 0.0000106804669573 0.0000307336434602
-0.14671557 0.0000000264683956 0.0000106876800707 0.0000306612745521
-0.14558186 0.0000000264443381 0.0000106950619642 0.0000305889079655
-0.14444815 0.0000000264209546 0.0000107027094576 0.0000305165537562
-0.14331444 0.0000000263982818 0.0000107106369945 0.0000304442125973
-0.14218073 0.0000000263760006 0.0000107187175400 0.0000303718836353
-0.14104702 0.0000000263547182 0.0000107271883971 0.0000302995857871
-0.13991330 0.0000000263335425 0.0000107357006143 0.0000302272926174
-0.13877959 0.0000000263136558 0.0000107447123328 0.0000301550559501
-0.13764588 0.0000000262937690 0.0000107537240514 0.0000300828192829
-0.13651217 0.0000000262751026 0.0000107632047754 0.0000300106514794
-0.13537846 0.0000000262566163 0.0000107727547618 0.0000299384938458
-0.13424475 0.0000000262390661 0.0000107826615125 0.0000298664007410
-0.13311104 0.0000000262219850 0.0000107927470393 0.0000297943399718
-0.13197733 0.0000000262055536 0.0000108030781474 0.0000297223320683
-0.13084361 0.0000000261898817 0.0000108136963547 0.0000296503859681
-0.12970990 0.0000000261745715 0.0000108244501001 0.0000295784737575
-0.12857619 0.0000000261603129 0.0000108355979968 0.0000295066600999
-0.12744248 0.0000000261461261 0.0000108467726092 0.0000294348540617
-0.12630877 0.0000000261332841 0.0000108584470753 0.0000293631905852
-0.12517506 0.0000000261204421 0.0000108701215415 0.0000292915271087
-0.12404135 0.0000000261088008 0.0000108822385233 0.0000292200055896
-0.12290764 0.0000000260973787 0.0000108944363123 0.0000291485099933
-0.12177392 0.0000000260868677 0.0000109069671005 0.0000290771332212
-0.12064021 0.0000000260768683 0.0000109196848424 0.0000290058231600
-0.11950650 0.0000000260674892 0.0000109326273981 0.0000289346015253
-0.11837279 0.0000000260589150 0.0000109458616040 0.0000288634946060
-0.11723908 0.0000000260506692 0.0000109592138437 0.0000287924384792
-0.11610537 0.0000000260435222 0.0000109729609117 0.0000287215522557
-0.11497166 0.0000000260364109 0.0000109867207086 0.0000286506719872
-0.11383795 0.0000000260306929 0.0000110009769311 0.0000285800239567
-0.11270423 0.0000000260249749 0.0000110152331536 0.0000285093759262
-0.11157052 0.0000000260204297 0.0000110299036900 0.0000284389374736
-0.11043681 0.0000000260161422 0.0000110446652639 0.0000283685450717
-0.10930310 0.0000000260127346 0.0000110597350923 0.0000282983204837
-0.10816939 0.0000000260098786 0.0000110749981327 0.0000282282010805
-0.10703568 0.0000000260076092 0.0000110904649355 0.0000281582005716
-0.10590197 0.0000000260061854 0.0000111062254926 0.0000280883714671
-0.10476826 0.0000000260050545 0.0000111220869321 0.0000280186052242
-0.10363454 0.0000000260050632 0.0000111383410143 0.0000279490836443
-0.10250083 0.0000000260050720 0.0000111545950966 0.0000278795620643
-0.10136712 0.0000000260065123 0.0000111713383393 0.0000278103649177
-0.10023341 0.0000000260079537 0.0000111880819420 0.0000277411680098
-0.09909970 0.0000000260105324 0.0000112052111205 0.0000276722424810
-0.09796599 0.0000000260134060 0.0000112224402629 0.0000276033873099
-0.09683228 0.0000000260171227 0.0000112399530709 0.0000275347434111
-0.09569857 0.0000000260214279 0.0000112576638426 0.0000274662469545
-0.09456485 0.0000000260262820 0.0000112755580229 0.0000273978946626
-0.09343114 0.0000000260320176 0.0000112937466407 0.0000273297738075
-0.09229743 0.0000000260380086 0.0000113120199975 0.0000272617230638
-0.09116372 0.0000000260451732 0.0000113306828753 0.0000271939946016
-0.09003001 0.0000000260523379 0.0000113493457530 0.0000271262661395
-0.08889630 0.0000000260608921 0.0000113684671191 0.0000270589359338
-0.08776259 0.0000000260694841 0.0000113876009517 0.0000269916165569
-0.08662888 0.0000000260791711 0.0000114070944100 0.0000269246242604
-0.08549517 0.0000000260891883 0.0000114266962723 0.0000268577305575
-0.08436145 0.0000000261000068 0.0000114465603768 0.0000267910858921
-0.08322774 0.0000000261114467 0.0000114666278389 0.0000267246343445
-0.08209403 0.0000000261233950 0.0000114868613809 0.0000266583469893
-0.08096032 0.0000000261362548 0.0000115073926391 0.0000265923539667
-0.07982661 0.0000000261493313 0.0000115279946731 0.0000265264335574
-0.07869290 0.0000000261636079 0.0000115489886963 0.0000264609153139
-0.07755919 0.0000000261778845 0.0000115699827195 0.0000263953970705
-0.07642548 0.0000000261935005 0.0000115914152546 0.0000263303441122
-0.07529176 0.0000000262091903 0.0000116128719435 0.0000262653167825
-0.07415805 0.0000000262259268 0.0000116346729732 0.0000262006659190
-0.07302434 0.0000000262430260 0.0000116565933290 0.0000261361455141
-0.07189063 0.0000000262608805 0.0000116787641282 0.0000260719061188
-0.07075692 0.0000000262793849 0.0000117011504252 0.0000260079085224
-0.06962321 0.0000000262983547 0.0000117236928146 0.0000259440899182
-0.06848950 0.0000000263182597 0.0000117465487702 0.0000258806308827
-0.06735579 0.0000000263383423 0.0000117694651457 0.0000258172423418
-0.06622207 0.0000000263596430 0.0000117927960778 0.0000257543374842
-0.06508836 0.0000000263809437 0.0000118161270100 0.0000256914326267
-0.06395465 0.0000000264035265 0.0000118399024021 0.0000256290530257
-0.06282094 0.0000000264262177 0.0000118637153640 0.0000255667178244
-0.06168723 0.0000000264499017 0.0000118878802705 0.0000255048020106
-0.06055352 0.0000000264739778 0.0000119121841500 0.0000254430518010
-0.05941981 0.0000000264987596 0.0000119367447765 0.0000253816087427
-0.05828610 0.0000000265242147 0.0000119615503456 0.0000253204587139
-0.05715238 0.0000000265500906 0.0000119865136182 0.0000252594973222
-0.05601867 0.0000000265769184 0.0000120118335202 0.0000251989625129
-0.05488496 0.0000000266038847 0.0000120372070755 0.0000251384916407
-0.05375125 0.0000000266320786 0.0000120630557344 0.0000250785869359
-0.05261754 0.0000000266602724 0.0000120889043932 0.0000250186822311
-0.05148383 0.0000000266896845 0.0000121152413520 0.0000249593555044
-0.05035012 0.0000000267192375 0.0000121416347918 0.0000249000956316
-0.04921641 0.0000000267497248 0.0000121684167591 0.0000248412915195
-0.04808269 0.0000000267806297 0.0000121953723238 0.0000247826910451
-0.04694898 0.0000000268121879 0.0000122226099807 0.0000247244180576
-0.04581527 0.0000000268444370 0.0000122501459471 0.0000246664913835
-0.04468156 0.0000000268770615 0.0000122778501947 0.0000246087579661
-0.04354785 0.0000000269106470 0.0000123059852772 0.0000245515193261
-0.04241414 0.0000000269443330 0.0000123341671391 0.0000244943338596
-0.04128043 0.0000000269792465 0.0000123629198907 0.0000244377973159
-0.04014672 0.0000000270141600 0.0000123916726422 0.0000243812607723
-0.03901300 0.0000000270502222 0.0000124209785368 0.0000243253475555
-0.03787929 0.0000000270864551 0.0000124503666554 0.0000242695269954
-0.03674558 0.0000000271235601 0.0000124801882702 0.0000242141920029
-0.03561187 0.0000000271611036 0.0000125102278306 0.0000241591011354
-0.03447816 0.0000000271992460 0.0000125405735202 0.0000241043523676
-0.03334445 0.0000000272380908 0.0000125712781535 0.0000240500047201
-0.03221074 0.0000000272772651 0.0000126021551184 0.0000239958501071
-0.03107703 0.0000000273174015 0.0000126335351719 0.0000239422590219
-0.02994331 0.0000000273576021 0.0000126649493083 0.0000238887064226
-0.02880960 0.0000000273990204 0.0000126970110206 0.0000238358850541
-0.02767589 0.0000000274404386 0.0000127290727329 0.0000237830636856
-0.02654218 0.0000000274829312 0.0000127617114964 0.0000237309035663
-0.02540847 0.0000000275256211 0.0000127944562285 0.0000236788648775
-0.02427476 0.0000000275691178 0.0000128276352124 0.0000236273350417
-0.02314105 0.0000000276130688 0.0000128610587751 0.0000235760918012
-0.02200734 0.0000000276575631 0.0000128947728643 0.0000235251996926
-0.02087362 0.0000000277027643 0.0000129288649823 0.0000234747644715
-0.01973991 0.0000000277482499 0.0000129631066380 0.0000234245174575
-0.01860620 0.0000000277946903 0.0000129978505870 0.0000233749026262
-0.01747249 0.0000000278411605 0.0000130326097864 0.0000233253079968
-0.01633878 0.0000000278888286 0.0000130679822330 0.0000232765257225
-0.01520507 0.0000000279364967 0.0000131033546796 0.0000232277434483
-0.01407136 0.0000000279851608 0.0000131392174646 0.0000231796529332
-0.01293765 0.0000000280340449 0.0000131751885290 0.0000231317151765
-0.01180393 0.0000000280836681 0.0000132115049455 0.0000230843031436
-0.01067022 0.0000000281337561 0.0000132480384996 0.0000230372216556
-0.00953651 0.0000000281843312 0.0000132847849044 0.0000229904949480
-0.00840280 0.0000000282356107 0.0000133218391006 0.0000229442812679
-0.00726909 0.0000000282871304 0.0000133589898034 0.0000228982466464
-0.00613538 0.0000000283395889 0.0000133965178226 0.0000228529120985
-0.00500167 0.0000000283920473 0.0000134340458418 0.0000228075775505
-0.00386796 0.0000000284456701 0.0000134719962099 0.0000227631319321
-0.00273424 0.0000000284992946 0.0000135099472001 0.0000227186876229
-0.00160053 0.0000000285103743 0.0000135177885444 0.0000227095046443
-0.00046682 0.0000000285103743 0.0000135177885444 0.0000227095046443
0.00066689 0.0000000286640584 0.0000136250159267 0.0000225884082281
0.00180060 0.0000000287199749 0.0000136636497430 0.0000225457768323
0.00293431 0.0000000287763226 0.0000137023822554 0.0000225034987306
0.00406802 0.0000000288333647 0.0000137412737044 0.0000224617895612
0.00520173 0.0000000288906046 0.0000137802011671 0.0000224202463106
0.00633545 0.0000000289487581 0.0000138192950073 0.0000223794695777
0.00746916 0.0000000290069116 0.0000138583888474 0.0000223386928447
0.00860287 0.0000000290661324 0.0000138976277550 0.0000222988328885
0.00973658 0.0000000291253831 0.0000139368707196 0.0000222589985717
0.01087029 0.0000000291854647 0.0000139761896271 0.0000222198951799
0.01200400 0.0000000292457979 0.0000140155315210 0.0000221810130260
0.01313771 0.0000000293067316 0.0000140549030881 0.0000221426718142
0.01427142 0.0000000293681325 0.0000140942977343 0.0000221047513351
0.01540514 0.0000000294299094 0.0000141336964383 0.0000220671778276
0.01653885 0.0000000294923628 0.0000141731024399 0.0000220302282979
0.01767256 0.0000000295549740 0.0000142125046809 0.0000219934279275
0.01880627 0.0000000296184644 0.0000142518859756 0.0000219574583819
0.01993998 0.0000000296819549 0.0000142912672703 0.0000219214888364
0.02107369 0.0000000297464128 0.0000143305963814 0.0000218864557214
0.02220740 0.0000000298109247 0.0000143699225754 0.0000218514749534
0.02334111 0.0000000298761827 0.0000144091896304 0.0000218172341140
0.02447482 0.0000000299417003 0.0000144484361128 0.0000217832506729
0.02560854 0.0000000300077489 0.0000144876296518 0.0000217498070189
0.02674225 0.0000000300742558 0.0000145267775001 0.0000217168292085
0.02787596 0.0000000301410855 0.0000145658881578 0.0000216841875544
0.02900967 0.0000000302085654 0.0000146049238569 0.0000216522234306
0.03014338 0.0000000302761664 0.0000146439442914 0.0000216203884954
0.03127709 0.0000000303446028 0.0000146828592937 0.0000215894458643
0.03241080 0.0000000304130391 0.0000147217742961 0.0000215585032331
0.03354451 0.0000000304823411 0.0000147605742797 0.0000215285086875
0.03467823 0.0000000305517170 0.0000147993644414 0.0000214985951037
0.03581194 0.0000000306217536 0.0000148380649149 0.0000214694237285
0.03694565 0.0000000306920519 0.0000148767298447 0.0000214405464934
0.03807936 0.0000000307628128 0.0000149153321371 0.0000214122024640
0.03921307 0.0000000308340162 0.0000149538744959 0.0000213843686240
0.04034678 0.0000000309054911 0.0000149923808911 0.0000213568560170
0.04148049 0.0000000309775821 0.0000150308056768 0.0000213300723618
0.04261420 0.0000000310497607 0.0000150692192874 0.0000213033951552
0.04374792 0.0000000311227214 0.0000151075331375 0.0000212776682160
0.04488163 0.0000000311956821 0.0000151458469877 0.0000212519412768
0.04601534 0.0000000312694057 0.0000151840683133 0.0000212271663369
0.04714905 0.0000000313432182 0.0000152222788520 0.0000212025023853
0.04828276 0.0000000314176063 0.0000152604235992 0.0000211785765138
0.04941647 0.0000000314922524 0.0000152985388489 0.0000211549815601
0.05055018 0.0000000315672941 0.0000153366116951 0.0000211319081740
0.05168389 0.0000000316427553 0.0000153746395679 0.0000211093879656
0.05281761 0.0000000317184398 0.0000154126450302 0.0000210871703802
0.05395132 0.0000000317946976 0.0000154505929074 0.0000210657304006
0.05508503 0.0000000318710138 0.0000154885352738 0.0000210443718296
0.05621874 0.0000000319480494 0.0000155264096754 0.0000210240172971
0.05735245 0.0000000320250850 0.0000155642840770 0.0000210036627646
0.05848616 0.0000000321027806 0.0000156020992777 0.0000209842567185
0.05961987 0.0000000321805750 0.0000156399056208 0.0000209649925846
0.06075358 0.0000000322588610 0.0000156776694866 0.0000209464563585
0.06188730 0.0000000323373950 0.0000157154119257 0.0000209282873072
0.06302101 0.0000000324162599 0.0000157531262868 0.0000209106235397
0.06415472 0.0000000324955141 0.0000157908076278 0.0000208935539861
0.06528843 0.0000000325749465 0.0000158284737894 0.0000208767652122
0.06642214 0.0000000326549014 0.0000158660954654 0.0000208607993016
0.06755585 0.0000000327348898 0.0000159037142064 0.0000208448879525
0.06868956 0.0000000328155256 0.0000159412763048 0.0000208300295596
0.06982327 0.0000000328961615 0.0000159788384032 0.0000208151711666
0.07095699 0.0000000329773553 0.0000160163492047 0.0000208012506902
0.07209070 0.0000000330586522 0.0000160538505332 0.0000207875034178
0.07322441 0.0000000331403587 0.0000160913115122 0.0000207744682469
0.07435812 0.0000000332222967 0.0000161287496930 0.0000207618354255
0.07549183 0.0000000333045039 0.0000161661589816 0.0000207496874056
0.07662554 0.0000000333870626 0.0000162035305635 0.0000207381720926
0.07775925 0.0000000334697587 0.0000162408859087 0.0000207269129639
0.07889296 0.0000000335529179 0.0000162781864883 0.0000207165179424
0.08002668 0.0000000336360907 0.0000163154852742 0.0000207061493398
0.08116039 0.0000000337198299 0.0000163527096203 0.0000206968771187
0.08229410 0.0000000338035690 0.0000163899339665 0.0000206876048976
0.08342781 0.0000000338877659 0.0000164270910649 0.0000206792533844
0.08456152 0.0000000339720643 0.0000164642332395 0.0000206711061973
0.08569523 0.0000000340566930 0.0000165013210185 0.0000206636501214
0.08682894 0.0000000341415299 0.0000165383744904 0.0000206566299262
0.08796265 0.0000000342265781 0.0000165753888990 0.0000206500703295
0.08909637 0.0000000343119326 0.0000166123466483 0.0000206441788083
0.09023008 0.0000000343973879 0.0000166492834666 0.0000206385166267
0.09136379 0.0000000344832389 0.0000166861380781 0.0000206337551848
0.09249750 0.0000000345690899 0.0000167229926896 0.0000206289937430
0.09363121 0.0000000346554153 0.0000167597366788 0.0000206253610141
0.09476492 0.0000000347417416 0.0000167964804234 0.0000206217307806
0.09589863 0.0000000348284279 0.0000168331299700 0.0000206189978712
0.09703234 0.0000000349152083 0.0000168697548749 0.0000206164996978
0.09816606 0.0000000350022429 0.0000169063051688 0.0000206146669474
0.09929977 0.0000000350894560 0.0000169428030763 0.0000206133014088
0.10043348 0.0000000351768263 0.0000169792492550 0.0000206123690504
0.10156719 0.0000000352644505 0.0000170156118718 0.0000206121364443
0.10270090 0.0000000353521437 0.0000170519490278 0.0000206121046041
0.10383461 0.0000000354401574 0.0000170881679652 0.0000206130049507
0.10496832 0.0000000355281711 0.0000171243869025 0.0000206139052974
0.10610203 0.0000000356165423 0.0000171604579595 0.0000206159066909
0.10723575 0.0000000357049238 0.0000171965247658 0.0000206179397334
0.10836946 0.0000000357935706 0.0000172324683911 0.0000206208410439
0.10950317 0.0000000358822981 0.0000172683745778 0.0000206240062481
0.11063688 0.0000000359712077 0.0000173041857567 0.0000206278070051
0.11177059 0.0000000360602593 0.0000173399228194 0.0000206321035599
0.11290430 0.0000000361494186 0.0000173755965367 0.0000206368031865
0.11403801 0.0000000362387724 0.0000174111559712 0.0000206422300043
0.11517172 0.0000000363281685 0.0000174466872141 0.0000206478278171
0.11630544 0.0000000364178023 0.0000174820605294 0.0000206543835337
0.11743915 0.0000000365074361 0.0000175174338447 0.0000206609392502
0.11857286 0.0000000365973141 0.0000175526230178 0.0000206685617181
0.11970657 0.0000000366872059 0.0000175878017462 0.0000206762446932
0.12084028 0.0000000367772724 0.0000176228299986 0.0000206847617457
0.12197399 0.0000000368674000 0.0000176578057039 0.0000206935700634
0.12310770 0.0000000369576420 0.0000176926680809 0.0000207029804233
0.12424141 0.0000000370479832 0.0000177274323644 0.0000207129118926
0.12537513 0.0000000371383876 0.0000177621239276 0.0000207232141770
0.12650884 0.0000000372289200 0.0000177966684339 0.0000207342663320
0.12764255 0.0000000373194736 0.0000178311842619 0.0000207454590524
0.12877626 0.0000000374101749 0.0000178655006827 0.0000207576291537
0.12990997 0.0000000375008762 0.0000178998171034 0.0000207697992551
0.13104368 0.0000000375917124 0.0000179339159496 0.0000207829957508
0.13217739 0.0000000376825603 0.0000179679960273 0.0000207962807854
0.13331110 0.0000000377734969 0.0000180019011463 0.0000208103611386
0.13444481 0.0000000378644689 0.0000180357366775 0.0000208247578211
0.13557853 0.0000000379554928 0.0000180694432606 0.0000208397199556
0.13671224 0.0000000380465664 0.0000181030260983 0.0000208552247286
0.13784595 0.0000000381376642 0.0000181365293595 0.0000208710664641
0.13897966 0.0000000382288171 0.0000181698514162 0.0000208876754998
0.14011337 0.0000000383199756 0.0000182031465923 0.0000209043945519
0.14124708 0.0000000384111851 0.0000182361998420 0.0000209221037521
0.14238079 0.0000000385023947 0.0000182692530918 0.0000209398129524
0.14351450 0.0000000385936348 0.0000183020586738 0.0000209585027306
0.14464822 0.0000000386848786 0.0000183348351544 0.0000209773077288
0.14578193 0.0000000387761304 0.0000183674152996 0.0000209968653086
0.14691564 0.0000000388673858 0.0000183999071147 0.0000210167614700
0.14804935 0.0000000389586359 0.0000184322571994 0.0000210371839892
0.14918306 0.0000000390498805 0.0000184644565208 0.0000210581664125
0.15031677 0.0000000391411158 0.0000184965719482 0.0000210794509065
0.15145048 0.0000000392323270 0.0000185284710174 0.0000211015144249
0.15258419 0.0000000393235340 0.0000185603472177 0.0000211236578273
0.15371791 0.0000000394146893 0.0000185919383483 0.0000211467970100
0.15485162 0.0000000395058447 0.0000186235294790 0.0000211699361926
0.15598533 0.0000000395969319 0.0000186548463585 0.0000211940053054
0.15711904 0.0000000396880088 0.0000186861219380 0.0000212182144584
0.15825275 0.0000000397790188 0.0000187171829965 0.0000212431300860
0.15938646 0.0000000398699949 0.0000187481354880 0.0000212684032539
0.16052017 0.0000000399609144 0.0000187789363166 0.0000212941617652
0.16165388 0.0000000400517672 0.0000188095582608 0.0000213204927327
0.16278760 0.0000000401425830 0.0000188400944809 0.0000213470903968
0.16392131 0.0000000402332900 0.0000188703784980 0.0000213744726899
0.16505502 0.0000000403239889 0.0000189006457616 0.0000214019056766
0.16618873 0.0000000404145278 0.0000189305845534 0.0000214303325645
0.16732244 0.0000000405050667 0.0000189605233451 0.0000214587594523
0.16845615 0.0000000405954450 0.0000189901648945 0.0000214880614408
0.16958986 0.0000000406857934 0.0000190197512454 0.0000215175259372
0.17072357 0.0000000407760061 0.0000190491081053 0.0000215476480511
0.17185729 0.0000000408661417 0.0000190783348850 0.0000215781429161
0.17299100 0.0000000409561756 0.0000191074028881 0.0000216090807770
0.17412471 0.0000000410460762 0.0000191362630527 0.0000216405985188
0.17525842 0.0000000411359182 0.0000191650380654 0.0000216723476518
0.17639213 0.0000000412255616 0.0000191935246597 0.0000217048805287
0.17752584 0.0000000413151987 0.0000192220025823 0.0000217374363627
0.17865955 0.0000000414045627 0.0000192501087410 0.0000217709763847
0.17979326 0.0000000414939268 0.0000192782148996 0.0000218045164067
0.18092698 0.0000000415830444 0.0000193060044580 0.0000218388731837
0.18206069 0.0000000416721070 0.0000193337234077 0.0000218734121146
0.18319440 0.0000000417609716 0.0000193612011003 0.0000219085576828
0.18432811 0.0000000418497108 0.0000193885261611 0.0000219440870421
0.18546182 0.0000000419383094 0.0000194156880877 0.0000219800163020
0.18659553 0.0000000420267033 0.0000194426126747 0.0000220165273669
0.18772924 0.0000000421150230 0.0000194694549718 0.0000220532351261
0.18886295 0.0000000422030499 0.0000194959725972 0.0000220907189338
0.18999667 0.0000000422910767 0.0000195224902227 0.0000221282027415
0.19113038 0.0000000423787157 0.0000195485957127 0.0000221666472573
0.19226409 0.0000000424663537 0.0000195746999869 0.0000222050946071
0.19339780 0.0000000425536666 0.0000196004719428 0.0000222442975242
0.19453151 0.0000000426408940 0.0000196261565763 0.0000222836989795
0.19566522 0.0000000427278679 0.0000196515913485 0.0000223236545963
0.19679893 0.0000000428146634 0.0000196768501532 0.0000223640004873
0.19793264 0.0000000429012857 0.0000197019441320 0.0000224047030131
0.19906636 0.0000000429876277 0.0000197267710230 0.0000224459834386
0.20020007 0.0000000430738858 0.0000197515206385 0.0000224874269944
0.20133378 0.0000000431597530 0.0000197759096353 0.0000225296318248
0.20246749 0.0000000432456202 0.0000198002986321 0.0000225718366552
0.20360120 0.0000000433310056 0.0000198242565861 0.0000226149293227
0.20473491 0.0000000434163767 0.0000198482018143 0.0000226580482019
0.20586862 0.0000000435013518 0.0000198718026192 0.0000227018592978
0.20700233 0.0000000435862059 0.0000198952983121 0.0000227458816460
0.20813605 0.0000000436707582 0.0000199185386282 0.0000227904048072
0.20926976 0.0000000437550743 0.0000199415791278 0.0000228353198233
0.21040347 0.0000000438391915 0.0000199644556580 0.0000228805486025
0.21153718 0.0000000439229488 0.0000199870354168 0.0000229263452670
0.21267089 0.0000000440066187 0.0000200095449063 0.0000229722731334
0.21380460 0.0000000440897964 0.0000200316584884 0.0000230189402105
0.21493831 0.0000000441729742 0.0000200537720705 0.0000230656072876
0.21607202 0.0000000442555845 0.0000200754398083 0.0000231130865907
0.21720574 0.0000000443381622 0.0000200970818909 0.0000231606126316
0.21833945 0.0000000444202805 0.0000201183709993 0.0000232087660515
0.21947316 0.0000000445022378 0.0000201395363740 0.0000232571393968
0.22060687 0.0000000445838521 0.0000201604438436 0.0000233059599467
0.22174058 0.0000000446651687 0.0000201811274176 0.0000233551687292
0.22287429 0.0000000447462671 0.0000202016502837 0.0000234046493434
0.22400800 0.0000000448269229 0.0000202218470812 0.0000234546814912
0.22514171 0.0000000449074937 0.0000202419824243 0.0000235048150255
0.22627543 0.0000000449874688 0.0000202616875875 0.0000235556582649
0.22740914 0.0000000450674439 0.0000202813927507 0.0000236065015043
0.22854285 0.0000000451467748 0.0000203006413242 0.0000236580793554
0.22967656 0.0000000452260495 0.0000203198501148 0.0000237097212134
0.23081027 0.0000000453048096 0.0000203387008446 0.0000237619247945
0.23194398 0.0000000453833643 0.0000203574086449 0.0000238143526024
0.23307769 0.0000000454615423 0.0000203758588700 0.0000238671743443
0.23421140 0.0000000455393576 0.0000203940611838 0.0000239203752405
0.23534512 0.0000000456169419 0.0000204121082902 0.0000239738075008
0.23647883 0.0000000456939986 0.0000204298007441 0.0000240277684337
0.23761254 0.0000000457709781 0.0000204474421651 0.0000240818034973
0.23874625 0.0000000458472571 0.0000204646205097 0.0000241365112288
0.23987996 0.0000000459235362 0.0000204817988543 0.0000241912189602
0.24101367 0.0000000459991030 0.0000204985138369 0.0000242465824170
0.24214738 0.0000000460745856 0.0000205151739476 0.0000243020235254
0.24328109 0.0000000461495065 0.0000205314742555 0.0000243579605376
0.24441480 0.0000000462241740 0.0000205476121338 0.0000244141214211
0.24554852 0.0000000462984381 0.0000205634954705 0.0000244706238822
0.24668223 0.0000000463722719 0.0000205791072446 0.0000245274907619
0.24781594 0.0000000464458684 0.0000205945713626 0.0000245845504980
0.24894965 0.0000000465188505 0.0000206096532888 0.0000246421094215
0.25008336 0.0000000465917686 0.0000206246959897 0.0000246997181921
0.25121707 0.0000000466638808 0.0000206392444530 0.0000247579550367
0.25235078 0.0000000467359930 0.0000206537929163 0.0000248161918813
0.25348449 0.0000000468073344 0.0000206678751034 0.0000248750050117
0.25461821 0.0000000468785590 0.0000206818866185 0.0000249339054878
0.25575192 0.0000000469491832 0.0000206955397858 0.0000249932365219
0.25688563 0.0000000470195026 0.0000207090109982 0.0000250527861764
0.25801934 0.0000000470893993 0.0000207222332276 0.0000251126265178
0.25915305 0.0000000471587961 0.0000207351609139 0.0000251728107378
0.26028676 0.0000000472279552 0.0000207479503382 0.0000252331517298
0.26142047 0.0000000472964122 0.0000207603314073 0.0000252939557460
0.26255418 0.0000000473648236 0.0000207726862100 0.0000253547886716
0.26368790 0.0000000474323240 0.0000207845177039 0.0000254161975617
0.26482161 0.0000000474998244 0.0000207963491978 0.0000254776064519
0.26595532 0.0000000475665046 0.0000208077152138 0.0000255395123374
0.26708903 0.0000000476330317 0.0000208189943081 0.0000256015110301
0.26822274 0.0000000476989279 0.0000208299195327 0.0000256638760212
0.26935645 0.0000000477644652 0.0000208406435374 0.0000257264492994
0.27049016 0.0000000478295677 0.0000208511264428 0.0000257892643610
0.27162387 0.0000000478940991 0.0000208612928029 0.0000258523968659
0.27275759 0.0000000479583984 0.0000208713319133 0.0000259156529093
0.27389130 0.0000000480219079 0.0000208809382097 0.0000259793291436
0.27502501 0.0000000480853946 0.0000208905321014 0.0000260430170272
0.27615872 0.0000000481478666 0.0000208995760511 0.0000261072213595
0.27729243 0.0000000482103387 0.0000209086200007 0.0000261714256917
0.27842614 0.0000000482719505 0.0000209172028097 0.0000262360485569
0.27955985 0.0000000483333695 0.0000209256822666 0.0000263007652247
0.28069356 0.0000000483941351 0.0000209338151580 0.0000263657856009
0.28182728 0.0000000484544860 0.0000209417281136 0.0000264309987151
0.28296099 0.0000000485143965 0.0000209494099590 0.0000264964071823
0.28409470 0.0000000485736644 0.0000209567545424 0.0000265621007308
0.28522841 0.0000000486327111 0.0000209639842665 0.0000266278878226
0.28636212 0.0000000486908812 0.0000209707587452 0.0000266940456739
0.28749583 0.0000000487490514 0.0000209775332240 0.0000267602035252
0.28862954 0.0000000488061135 0.0000209837381064 0.0000268268077855
0.28976325 0.0000000488631716 0.0000209899408870 0.0000268934136930
0.29089697 0.0000000489193387 0.0000209956902026 0.0000269603611502
0.29203068 0.0000000489752707 0.0000210013198305 0.0000270273987561
0.29316439 0.0000000490305346 0.0000210066128035 0.0000270946797008
0.29429810 0.0000000490853266 0.0000210116679637 0.0000271621325398
0.29543181 0.0000000491396792 0.0000210165038719 0.0000272297372230
0.29656552 0.0000000491933177 0.0000210209833895 0.0000272975887264
0.29769923 0.0000000492467511 0.0000210253615645 0.0000273655073601
0.29883294 0.0000000492992229 0.0000210292644046 0.0000274337408599
0.29996666 0.0000000493516946 0.0000210331672447 0.0000275019743598
0.30110037 0.0000000494030214 0.0000210365095001 0.0000275705623506
0.30223408 0.0000000494543134 0.0000210398347682 0.0000276391610836
0.30336779 0.0000000495046928 0.0000210427173617 0.0000277080264799
0.30450150 0.0000000495547924 0.0000210454643039 0.0000277769735915
0.30563521 0.0000000496042171 0.0000210478868699 0.0000278461064052
0.30676892 0.0000000496531120 0.0000210500548732 0.0000279153849537
0.30790263 0.0000000497015748 0.0000210520171003 0.0000279847751648
0.30903635 0.0000000497492529 0.0000210536056925 0.0000280543681254
0.31017006 0.0000000497967467 0.0000210551073234 0.0000281240056824
0.31130377 0.0000000498431962 0.0000210561161736 0.0000281938959516
0.31243748 0.0000000498896457 0.0000210571250239 0.0000282637862207
0.31357119 0.0000000499349236 0.0000210575859238 0.0000283339411717
0.31470490 0.0000000499801330 0.0000210580148423 0.0000284041115710
0.31583861 0.0000000500244169 0.0000210580147458 0.0000284744764251
0.31697232 0.0000000500683751 0.0000210578636839 0.0000285449097055
0.31810604 0.0000000501116587 0.0000210574026378 0.0000286154742554
0.31923975 0.0000000501543548 0.0000210566716881 0.0000286861531016
0.32037346 0.0000000501966317 0.0000210557497936 0.0000287569071158
0.32150717 0.0000000502380552 0.0000210544391900 0.0000288278141503
0.32264088 0.0000000502793193 0.0000210530566025 0.0000288987473740
0.32377459 0.0000000503194599 0.0000210511667200 0.0000289698651613
0.32490830 0.0000000503596006 0.0000210492768374 0.0000290409829486
0.32604201 0.0000000503985530 0.0000210468550037 0.0000291122783680
0.32717573 0.0000000504374009 0.0000210443863583 0.0000291835894189
0.32830944 0.0000000504753189 0.0000210415049622 0.0000292550259323
0.32944315 0.0000000505128644 0.0000210384582108 0.0000293265127083
0.33057686 0.0000000505497425 0.0000210351177115 0.0000293980799503
0.33171057 0.0000000505859763 0.0000210314936519 0.0000294697248675
0.33284428 0.0000000506218091 0.0000210276945623 0.0000295414124563
0.33397799 0.0000000506567224 0.0000210234941328 0.0000296131978901
0.33511170 0.0000000506915047 0.0000210192370202 0.0000296849954287
0.33624542 0.0000000507250888 0.0000210144612994 0.0000297569037179
0.33737913 0.0000000507586728 0.0000210096855787 0.0000298288120070
0.33851284 0.0000000507910620 0.0000210043969915 0.0000299008142459
0.33964655 0.0000000508233085 0.0000209990471982 0.0000299728276969
0.34078026 0.0000000508546291 0.0000209933032427 0.0000300449013274
0.34191397 0.0000000508855302 0.0000209873807352 0.0000301170022188
0.34304768 0.0000000509157776 0.0000209811822798 0.0000301891367791
0.34418139 0.0000000509453256 0.0000209746885560 0.0000302613073657
0.34531511 0.0000000509744955 0.0000209680365226 0.0000303334923861
0.34644882 0.0000000510026831 0.0000209609732195 0.0000304057149037
0.34758253 0.0000000510307712 0.0000209538685836 0.0000304779399073
0.34871624 0.0000000510575915 0.0000209462374768 0.0000305501965764
0.34984995 0.0000000510844117 0.0000209386063699 0.0000306224532456
0.35098366 0.0000000511100399 0.0000209304842704 0.0000306947241109
0.35211737 0.0000000511354862 0.0000209222872736 0.0000307669971417
0.35325108 0.0000000511600180 0.0000209137167339 0.0000308392692221
0.35438479 0.0000000511840841 0.0000209049558988 0.0000309115408184
0.35551851 0.0000000512075162 0.0000208959381915 0.0000309838036187
0.35665222 0.0000000512301960 0.0000208866157068 0.0000310560559825
0.35778593 0.0000000512525248 0.0000208771521572 0.0000311282990075
0.35891964 0.0000000512738129 0.0000208672703483 0.0000312005143431
0.36005335 0.0000000512950352 0.0000208573623342 0.0000312727270991
0.36118706 0.0000000513149262 0.0000208469236627 0.0000313448876179
0.36232077 0.0000000513348173 0.0000208364849913 0.0000314170481366
0.36345448 0.0000000513535280 0.0000208255796773 0.0000314891475372
0.36458820 0.0000000513720170 0.0000208145867404 0.0000315612354615
0.36572191 0.0000000513896105 0.0000208032426064 0.0000316332658500
0.36685562 0.0000000514066930 0.0000207916981360 0.0000317052634178
0.36798933 0.0000000514231667 0.0000207799168510 0.0000317772143284
0.36912304 0.0000000514388385 0.0000207678237132 0.0000318491037977
0.37025675 0.0000000514541899 0.0000207556069977 0.0000319209647733
0.37139046 0.0000000514684472 0.0000207429681921 0.0000319927284263
0.37252417 0.0000000514826741 0.0000207303178177 0.0000320644890192
0.37365789 0.0000000514955132 0.0000207171364767 0.0000321361091666
0.37479160 0.0000000515083523 0.0000207039551357 0.0000322077293140
0.37592531 0.0000000515200314 0.0000206903336543 0.0000322792179250
0.37705902 0.0000000515314492 0.0000206766130422 0.0000323506769107
0.37819273 0.0000000515419969 0.0000206625649942 0.0000324220266561
0.37932644 0.0000000515519906 0.0000206483085064 0.0000324933068611
0.38046015 0.0000000515614053 0.0000206338359472 0.0000325645073679
0.38159386 0.0000000515699725 0.0000206190471095 0.0000326355912150
0.38272758 0.0000000515782529 0.0000206041521442 0.0000327066321270
0.38386129 0.0000000515853914 0.0000205888346118 0.0000327775020850
0.38499500 0.0000000515925299 0.0000205735170794 0.0000328483720430
0.38612871 0.0000000515982442 0.0000205576769519 0.0000329190116516
0.38726242 0.0000000516039523 0.0000205418345086 0.0000329896502394
0.38839613 0.0000000516085286 0.0000205255802458 0.0000330600921683
0.38952984 0.0000000516128048 0.0000205092168029 0.0000331304819596
0.39066355 0.0000000516162424 0.0000204925507854 0.0000332007159668
0.39179727 0.0000000516190857 0.0000204756703809 0.0000332708395943
0.39293098 0.0000000516213841 0.0000204585950378 0.0000333408554621
0.39406469 0.0000000516227939 0.0000204412018353 0.0000334106956214
0.39519840 0.0000000516239527 0.0000204237196436 0.0000334804831574
0.39633211 0.0000000516239285 0.0000204058179314 0.0000335500226117
0.39746582 0.0000000516239044 0.0000203879162191 0.0000336195620660
0.39859953 0.0000000516224895 0.0000203695256059 0.0000336887932332
0.39973324 0.0000000516210314 0.0000203511197957 0.0000337580148175
0.40086696 0.0000000516184771 0.0000203323319660 0.0000338269802567
0.40200067 0.0000000516155855 0.0000203134265920 0.0000338958668819
0.40313438 0.0000000516118921 0.0000202942442876 0.0000339645565603
0.40426809 0.0000000516075677 0.0000202748440053 0.0000340330912175
0.40540180 0.0000000516027358 0.0000202552700143 0.0000341014951349
0.40653551 0.0000000515969796 0.0000202353795995 0.0000341696608996
0.40766922 0.0000000515910099 0.0000202154167557 0.0000342377690887
0.40880293 0.0000000515838234 0.0000201950411031 0.0000343055491251
0.40993665 0.0000000515766369 0.0000201746654505 0.0000343733291614
0.41107036 0.0000000515681016 0.0000201538364087 0.0000344407292173
0.41220407 0.0000000515594866 0.0000201329805307 0.0000345081067821
0.41333778 0.0000000515498174 0.0000201117735706 0.0000345751746313
0.41447149 0.0000000515397760 0.0000200904425965 0.0000346421330784
0.41560520 0.0000000515289744 0.0000200688608043 0.0000347088589584
0.41673891 0.0000000515175090 0.0000200470599783 0.0000347753817426
0.41787262 0.0000000515055765 0.0000200251064841 0.0000348417559312
0.41900634 0.0000000514926900 0.0000200028411645 0.0000349078266124
0.42014005 0.0000000514796284 0.0000199805191420 0.0000349738394284
0.42127376 0.0000000514653240 0.0000199577947998 0.0000350394416759
0.42240747 0.0000000514510196 0.0000199350704576 0.0000351050439235
0.42354118 0.0000000514354164 0.0000199119296838 0.0000351702010760
0.42467489 0.0000000514196976 0.0000198887519013 0.0000352353186724
0.42580860 0.0000000514029729 0.0000198652547691 0.0000353000791152
0.42694231 0.0000000513858437 0.0000198416292385 0.0000353646959603
0.42807603 0.0000000513680000 0.0000198177791596 0.0000354290502608
0.42920974 0.0000000513494646 0.0000197937116817 0.0000354931503757
0.43034345 0.0000000513305046 0.0000197695121094 0.0000355570891490
0.43147716 0.0000000513105675 0.0000197450085920 0.0000356206566802
0.43261087 0.0000000512904938 0.0000197204630205 0.0000356841705900
0.43374458 0.0000000512691601 0.0000196955294769 0.0000357471898132
0.43487829 0.0000000512478263 0.0000196705959334 0.0000358102090364
0.43601200 0.0000000512252504 0.0000196452839892 0.0000358727248968
0.43714572 0.0000000512025252 0.0000196199265371 0.0000359351802209
0.43827943 0.0000000511788473 0.0000195942819244 0.0000359972372398
0.43941314 0.0000000511547362 0.0000195685067841 0.0000360591132109
0.44054685 0.0000000511299596 0.0000195425332197 0.0000361207023429
0.44168056 0.0000000511044687 0.0000195163467124 0.0000361819836478
0.44281427 0.0000000510785971 0.0000194900479516 0.0000362430959029
0.44394798 0.0000000510517326 0.0000194634564981 0.0000363037673732
0.44508169 0.0000000510247697 0.0000194368363344 0.0000363643938172
0.44621541 0.0000000509965383 0.0000194098464536 0.0000364244404331
0.44734912 0.0000000509683070 0.0000193828565727 0.0000364844870490
0.44848283 0.0000000509388967 0.0000193555270252 0.0000365439790824
0.44961654 0.0000000509093054 0.0000193281453320 0.0000366033859764
0.45075025 0.0000000508788190 0.0000193005087916 0.0000366623597893
0.45188396 0.0000000508478751 0.0000192727419959 0.0000367211122498
0.45301767 0.0000000508163171 0.0000192448024619 0.0000367795592398
0.45415138 0.0000000507840282 0.0000192166573666 0.0000368376427150
0.45528510 0.0000000507514031 0.0000191884188737 0.0000368955543417
0.45641881 0.0000000507177773 0.0000191599023728 0.0000369529544430
0.45755252 0.0000000506840899 0.0000191313689907 0.0000370103222292
0.45868623 0.0000000506491353 0.0000191024880682 0.0000370670247351
0.45981994 0.0000000506141808 0.0000190736071456 0.0000371237272410
0.46095365 0.0000000505781159 0.0000190444256288 0.0000371798311266
0.46208736 0.0000000505418413 0.0000190151873564 0.0000372358219860
0.46322107 0.0000000505047329 0.0000189857263515 0.0000372913513911
0.46435478 0.0000000504671473 0.0000189561378872 0.0000373466167270
0.46548850 0.0000000504290007 0.0000189264016518 0.0000374015635446
0.46662221 0.0000000503901133 0.0000188964702378 0.0000374560896574
0.46775592 0.0000000503509342 0.0000188664630615 0.0000375104458499
0.46888963 0.0000000503107546 0.0000188361960228 0.0000375642192210
0.47002334 0.0000000502705486 0.0000188059222267 0.0000376179768200
0.47115705 0.0000000502290868 0.0000187753269691 0.0000376709841153
0.47229076 0.0000000501876250 0.0000187447317116 0.0000377239914106
0.47342447 0.0000000501451259 0.0000187138749143 0.0000377763632958
0.47455819 0.0000000501023921 0.0000186829589227 0.0000378285913688
0.47569190 0.0000000500588885 0.0000186518518039 0.0000378803359802
0.47682561 0.0000000500148932 0.0000186206226400 0.0000379317718752
0.47795932 0.0000000499703913 0.0000185892696896 0.0000379828816516
0.47909303 0.0000000499251455 0.0000185577349907 0.0000380335126076
0.48022674 0.0000000498796518 0.0000185261407269 0.0000380839800630
0.48136045 0.0000000498331666 0.0000184943082036 0.0000381337935162
0.48249416 0.0000000497866814 0.0000184624756802 0.0000381836069695
0.48362788 0.0000000497389746 0.0000184303546073 0.0000382325948282
0.48476159 0.0000000496912615 0.0000183982320415 0.0000382815784156
0.48589530 0.0000000496425880 0.0000183658866278 0.0000383298970508
0.48702901 0.0000000495936588 0.0000183334818711 0.0000383780386132
0.48816272 0.0000000495440258 0.0000183009167865 0.0000384256809754
0.48929643 0.0000000494938926 0.0000182682377580 0.0000384729685602
0.49043014 0.0000000494433072 0.0000182354576973 0.0000385199276807
0.49156385 0.0000000493919824 0.0000182025123820 0.0000385663495456
0.49269757 0.0000000493404521 0.0000181695220649 0.0000386126185368
0.49383128 0.0000000492879483 0.0000181363185113 0.0000386581631520
0.49496499 0.0000000492354445 0.0000181031149577 0.0000387037077672
0.49609870 0.0000000491818107 0.0000180696690006 0.0000387483912597
0.49723241 0.0000000491281409 0.0000180362153189 0.0000387930473113
0.49836612 0.0000000490735904 0.0000180025767883 0.0000388370160501
0.49949983 0.0000000490187679 0.0000179688811485 0.0000388807724429
0.50063354 0.0000000489633088 0.0000179350548946 0.0000389240200086
0.50176726 0.0000000489073471 0.0000179011255242 0.0000389668658687
0.50290097 0.0000000488509874 0.0000178671164185 0.0000390093859284
0.50403468 0.0000000487939003 0.0000178329616008 0.0000390513106062
0.50516839 0.0000000487366482 0.0000177987745359 0.0000390930969134
0.50630210 0.0000000486784499 0.0000177644026079 0.0000391340899862
0.50743581 0.0000000486202516 0.0000177300306799 0.0000391750830591
0.50856952 0.0000000485610185 0.0000176954618472 0.0000392151876562
0.50970323 0.0000000485017233 0.0000176608811972 0.0000392552389309
0.51083695 0.0000000484416292 0.0000176261526903 0.0000392945875834
0.51197066 0.0000000483812518 0.0000175913717562 0.0000393336870989
0.51310437 0.0000000483203054 0.0000175564885764 0.0000393722740578
0.51423808 0.0000000482588606 0.0000175215158434 0.0000394104120877
0.51537179 0.0000000481970708 0.0000174864830093 0.0000394482316951
0.51650550 0.0000000481345740 0.0000174513270080 0.0000394853987504
0.51763921 0.0000000480719498 0.0000174161495554 0.0000395224454399
0.51877292 0.0000000480084162 0.0000173808188597 0.0000395586322708
0.51990664 0.0000000479448826 0.0000173454881640 0.0000395948191018
0.52104035 0.0000000478804121 0.0000173100050658 0.0000396300981668
0.52217406 0.0000000478158575 0.0000172745082905 0.0000396652957657
0.52330777 0.0000000477505867 0.0000172388993492 0.0000396997822929
0.52444148 0.0000000476850271 0.0000172032451481 0.0000397339818963
0.52557519 0.0000000476189657 0.0000171675154856 0.0000397676708427
0.52670890 0.0000000475524171 0.0000171317125492 0.0000398008639337
0.52784261 0.0000000474855747 0.0000170958673010 0.0000398337503519
0.52897633 0.0000000474180537 0.0000170599243546 0.0000398659286621
0.53011004 0.0000000473504399 0.0000170239686691 0.0000398980077006
0.53124375 0.0000000472819631 0.0000169878944706 0.0000399291632124
0.53237746 0.0000000472134863 0.0000169518202720 0.0000399603187242
0.53351117 0.0000000471441722 0.0000169156368464 0.0000399905550645
0.53464488 0.0000000470747565 0.0000168794401839 0.0000400206800131
0.53577859 0.0000000470047079 0.0000168431654721 0.0000400500920498
0.53691230 0.0000000469343705 0.0000168068551619 0.0000400791789253
0.53804602 0.0000000468635976 0.0000167704943756 0.0000401077623532
0.53917973 0.0000000467923559 0.0000167340792601 0.0000401358039024
0.54031344 0.0000000467208691 0.0000166976376201 0.0000401635545158
0.54144715 0.0000000466487406 0.0000166611265654 0.0000401905437440
0.54258086 0.0000000465765502 0.0000166246093019 0.0000402174574366
0.54371457 0.0000000465035527 0.0000165880111959 0.0000402433876097
0.54484828 0.0000000464305553 0.0000165514130898 0.0000402693177827
0.54598199 0.0000000463568209 0.0000165147472972 0.0000402943250211
0.54711571 0.0000000462829725 0.0000164780710471 0.0000403191896669
0.54824942 0.0000000462085738 0.0000164413490408 0.0000403433458639
0.54938313 0.0000000461338928 0.0000164046035711 0.0000403671387740
0.55051684 0.0000000460588405 0.0000163678306208 0.0000403904403896
0.55165055 0.0000000459833453 0.0000163310248712 0.0000404131556213
0.55278426 0.0000000459076505 0.0000162942062519 0.0000404355992179
0.55391797 0.0000000458313596 0.0000162573491746 0.0000404572310952
0.55505168 0.0000000457550333 0.0000162204901660 0.0000404788133377
0.55618540 0.0000000456779657 0.0000161835907242 0.0000404993564531
0.55731911 0.0000000456008980 0.0000161466912824 0.0000405198995684
0.55845282 0.0000000455231935 0.0000161097637757 0.0000405395233254
0.55958653 0.0000000454453681 0.0000160728309409 0.0000405589725410
0.56072024 0.0000000453670735 0.0000160358825951 0.0000405777237170
0.56185395 0.0000000452885096 0.0000159989253448 0.0000405960741663
0.56298766 0.0000000452096363 0.0000159619614558 0.0000406139500085
0.56412137 0.0000000451303532 0.0000159249887719 0.0000406311970974
0.56525509 0.0000000450509127 0.0000158880146367 0.0000406481949582
0.56638880 0.0000000449709301 0.0000158510355025 0.0000406643343661
0.56752251 0.0000000448909339 0.0000158140564186 0.0000406804517030
0.56865622 0.0000000448102715 0.0000157770798173 0.0000406954793842
0.56978993 0.0000000447296090 0.0000157401032159 0.0000407105070654
0.57092364 0.0000000446484089 0.0000157031359944 0.0000407246259447
0.57205735 0.0000000445670866 0.0000156661709062 0.0000407385381291
0.57319106 0.0000000444853742 0.0000156292183071 0.0000407517682232
0.57432477 0.0000000444034120 0.0000155922737077 0.0000407645614175
0.57545849 0.0000000443211992 0.0000155553410210 0.0000407769007787
0.57659220 0.0000000442386174 0.0000155184258787 0.0000407885717675
0.57772591 0.0000000441559161 0.0000154815183914 0.0000408000185551
0.57885962 0.0000000440727351 0.0000154446416653 0.0000408105644014
0.57999333 0.0000000439895541 0.0000154077649393 0.0000408211102478
0.58112704 0.0000000439057978 0.0000153709352986 0.0000408305349282
0.58226075 0.0000000438220381 0.0000153341059365 0.0000408399529745
0.58339446 0.0000000437378381 0.0000152973209919 0.0000408484793439
0.58452818 0.0000000436535204 0.0000152605479277 0.0000408567672125
0.58566189 0.0000000435688890 0.0000152238129382 0.0000408643940328
0.58679560 0.0000000434840341 0.0000151871050899 0.0000408715496270
0.58792931 0.0000000433989837 0.0000151504253077 0.0000408782757681
0.58906302 0.0000000433136125 0.0000151137915754 0.0000408842972724
0.59019673 0.0000000432281554 0.0000150771722452 0.0000408901217125
0.59133044 0.0000000431422890 0.0000150406215085 0.0000408950075929
0.59246415 0.0000000430564226 0.0000150040707717 0.0000408998934734
0.59359787 0.0000000429700972 0.0000149676089834 0.0000409036784237
0.59473158 0.0000000428837569 0.0000149311500993 0.0000409074274287
0.59586529 0.0000000427970710 0.0000148947680617 0.0000409103079907
0.59699900 0.0000000427102779 0.0000148584098628 0.0000409129191512
0.59813271 0.0000000426232442 0.0000148221127694 0.0000409148949110
0.59926642 0.0000000425360199 0.0000147858640613 0.0000409163675408
0.60040013 0.0000000424486509 0.0000147496570946 0.0000409174381938
0.60153384 0.0000000423610169 0.0000147135266538 0.0000409177718895
0.60266756 0.0000000422733254 0.0000146774149848 0.0000409179372398
0.60380127 0.0000000421853033 0.0000146414115569 0.0000409171318815
0.60493498 0.0000000420972811 0.0000146054081290 0.0000409163265231
0.60606869 0.0000000420089135 0.0000145695326417 0.0000409144475927
0.60720240 0.0000000419205249 0.0000145336649387 0.0000409125033436
0.60833611 0.0000000418318822 0.0000144979037318 0.0000409097194917
0.60946982 0.0000000417431491 0.0000144621804302 0.0000409066367981
0.61060353 0.0000000416542441 0.0000144265386002 0.0000409029484387
0.61173725 0.0000000415651883 0.0000143909683391 0.0000408987280303
0.61287096 0.0000000414760341 0.0000143554509674 0.0000408941356863
0.61400467 0.0000000413866775 0.0000143200423460 0.0000408887785757
0.61513838 0.0000000412972869 0.0000142846544986 0.0000408832828787
0.61627209 0.0000000412076517 0.0000142494160741 0.0000408767903613
0.61740580 0.0000000411180165 0.0000142141776496 0.0000408702978439
0.61853951 0.0000000410281460 0.0000141791030867 0.0000408627657054
0.61967322 0.0000000409382543 0.0000141440433725 0.0000408551393590
0.62080694 0.0000000408481957 0.0000141091168848 0.0000408467073172
0.62194065 0.0000000407580696 0.0000140742443482 0.0000408379490020
0.62307436 0.0000000406678359 0.0000140394709043 0.0000408286182964
0.62420807 0.0000000405774977 0.0000140047939643 0.0000408187301540
0.62534178 0.0000000404871022 0.0000139701785140 0.0000408085021323
0.62647549 0.0000000403965741 0.0000139357055396 0.0000407974865857
0.62760920 0.0000000403060298 0.0000139012530129 0.0000407863627039
0.62874291 0.0000000402153342 0.0000138669923204 0.0000407742224565
0.62987663 0.0000000401246386 0.0000138327316280 0.0000407620822091
0.63101034 0.0000000400338137 0.0000137986674794 0.0000407489423136
0.63214405 0.0000000399429729 0.0000137646273311 0.0000407356803490
0.63327776 0.0000000398520480 0.0000137307441121 0.0000407216510916
0.63441147 0.0000000397610845 0.0000136969327138 0.0000407072706724
0.63554518 0.0000000396700728 0.0000136632352353 0.0000406923541110
0.63667889 0.0000000395790091 0.0000136296607343 0.0000406768587784
0.63781260 0.0000000394879239 0.0000135961537842 0.0000406610570777
0.63894632 0.0000000393967823 0.0000135628242675 0.0000406444506504
0.64008003 0.0000000393056369 0.0000135295126102 0.0000406277660820
0.64121374 0.0000000392144400 0.0000134964361023 0.0000406100526553
0.64234745 0.0000000391232431 0.0000134633595943 0.0000405923392287
0.64348116 0.0000000390320178 0.0000134305089396 0.0000405736715421
0.64461487 0.0000000389407881 0.0000133976934005 0.0000405548554871
0.64574858 0.0000000388495516 0.0000133650553898 0.0000405353144405
0.64688229 0.0000000387583115 0.0000133325087134 0.0000405154004027
0.64801601 0.0000000386670770 0.0000133000879707 0.0000404949888601
0.64914972 0.0000000385758492 0.0000132678179824 0.0000404739817584
0.65028343 0.0000000384846300 0.0000132356191048 0.0000404527026885
0.65141714 0.0000000383934368 0.0000132036335597 0.0000404306077141
0.65255085 0.0000000383022462 0.0000131716611174 0.0000404084641904
0.65368456 0.0000000382111102 0.0000131399676987 0.0000403852868052
0.65481827 0.0000000381199742 0.0000131082742800 0.0000403621094201
0.65595198 0.0000000380289051 0.0000130768325509 0.0000403380279411
0.65708570 0.0000000379378487 0.0000130454388677 0.0000403137738768
0.65821941 0.0000000378468572 0.0000130142401644 0.0000402888404034
0.65935312 0.0000000377559029 0.0000129831537496 0.0000402635156596
0.66048683 0.0000000376650022 0.0000129522024810 0.0000402377338443
0.66162054 0.0000000375741725 0.0000129214307902 0.0000402113446874
0.66275425 0.0000000374833758 0.0000128907313350 0.0000401847182849
0.66388796 0.0000000373926930 0.0000128602817438 0.0000401572712462
0.66502167 0.0000000373020135 0.0000128298384499 0.0000401298041131
0.66615539 0.0000000372115001 0.0000127997182527 0.0000401013059874
0.66728910 0.0000000371209867 0.0000127695980555 0.0000400728078617
0.66842281 0.0000000370306293 0.0000127397518450 0.0000400434599259
0.66955652 0.0000000369403075 0.0000127099682529 0.0000400139177697
0.67069023 0.0000000368501160 0.0000126803939325 0.0000399837444377
0.67182394 0.0000000367600081 0.0000126509540716 0.0000399531655676
0.67295765 0.0000000366699956 0.0000126216558086 0.0000399221712581
0.67409136 0.0000000365801239 0.0000125925667182 0.0000398905632486
0.67522508 0.0000000364903035 0.0000125635486462 0.0000398587524794
0.67635879 0.0000000364006901 0.0000125348172773 0.0000398261231615
0.67749250 0.0000000363110767 0.0000125060859084 0.0000397934938437
0.67862621 0.0000000362217418 0.0000124777167090 0.0000397598580077
0.67975992 0.0000000361324088 0.0000124493499222 0.0000397262154665
0.68089363 0.0000000360433142 0.0000124212758473 0.0000396917808389
0.68202734 0.0000000359542836 0.0000123932804114 0.0000396571334119
0.68316105 0.0000000358654422 0.0000123655053981 0.0000396219050551
0.68429476 0.0000000357767360 0.0000123378879883 0.0000395862613298
0.68542848 0.0000000356881607 0.0000123104159370 0.0000395502444018
0.68656219 0.0000000355998008 0.0000122831831333 0.0000395136132138
0.68769590 0.0000000355115045 0.0000122560179076 0.0000394768129673
0.68882961 0.0000000354235126 0.0000122291761932 0.0000394392033981
0.68996332 0.0000000353355208 0.0000122023344788 0.0000394015938288
0.69109703 0.0000000352479060 0.0000121758773789 0.0000393630465550
0.69223074 0.0000000351603039 0.0000121494331386 0.0000393244679293
0.69336445 0.0000000350730155 0.0000121232967643 0.0000392851576922
0.69449817 0.0000000349858247 0.0000120972562827 0.0000392456195761
0.69563188 0.0000000348988752 0.0000120714442835 0.0000392055521499
0.69676559 0.0000000348121173 0.0000120458137440 0.0000391650643482
0.69789930 0.0000000347255194 0.0000120203297299 0.0000391242455982
0.69903301 0.0000000346392158 0.0000119951152124 0.0000390828181520
0.70016672 0.0000000345529821 0.0000119699627535 0.0000390412540338
0.70130043 0.0000000344671539 0.0000119451702338 0.0000389988972179
0.70243414 0.0000000343813258 0.0000119203777141 0.0000389565404020
0.70356786 0.0000000342959655 0.0000118959882076 0.0000389133180976
0.70470157 0.0000000342106341 0.0000118716235551 0.0000388700424181
0.70583528 0.0000000341256841 0.0000118475783854 0.0000388260976611
0.70696899 0.0000000340408704 0.0000118236473622 0.0000387819138524
0.70810270 0.0000000339563430 0.0000117999498693 0.0000387372530931
0.70923641 0.0000000338720679 0.0000117764581285 0.0000386921721157
0.71037012 0.0000000337879755 0.0000117531116101 0.0000386468018902
0.71150383 0.0000000337042598 0.0000117300646945 0.0000386008349276
0.71263755 0.0000000336206146 0.0000117070724056 0.0000385547618577
0.71377126 0.0000000335374790 0.0000116844757464 0.0000385079203135
0.71490497 0.0000000334543434 0.0000116618790872 0.0000384610787693
0.71603868 0.0000000333717580 0.0000116396998147 0.0000384134466009
0.71717239 0.0000000332892230 0.0000116175587300 0.0000383657420962
0.71830610 0.0000000332071294 0.0000115957452722 0.0000383174324166
0.71943981 0.0000000331252153 0.0000115740649659 0.0000382688767870
0.72057352 0.0000000330436255 0.0000115526203332 0.0000382198966825
0.72170724 0.0000000329623525 0.0000115314058934 0.0000381705019748
0.72284095 0.0000000328812782 0.0000115103330512 0.0000381208586124
0.72397466 0.0000000328006664 0.0000114895894493 0.0000380706370822
0.72510837 0.0000000327201196 0.0000114688913179 0.0000380203377085
0.72624208 0.0000000326401887 0.0000114486234072 0.0000379693018163
0.72737579 0.0000000325602578 0.0000114283554965 0.0000379182659242
0.72850950 0.0000000324809509 0.0000114085153762 0.0000378665161664
0.72964321 0.0000000324017207 0.0000113887278907 0.0000378146785753
0.73077693 0.0000000323229841 0.0000113692727994 0.0000377623003990
0.73191064 0.0000000322444742 0.0000113499703526 0.0000377096739710
0.73304435 0.0000000321663194 0.0000113309029525 0.0000376566750548
0.73417806 0.0000000320885491 0.0000113120900365 0.0000376032728476
0.73531177 0.0000000320109874 0.0000112934129429 0.0000375496609448
0.73644548 0.0000000319339759 0.0000112750939268 0.0000374954962084
0.73757919 0.0000000318570187 0.0000112568097076 0.0000374412791459
0.73871290 0.0000000317807849 0.0000112389888370 0.0000373863653197
0.73984662 0.0000000317045511 0.0000112211679663 0.0000373314514935
0.74098033 0.0000000316290061 0.0000112037814082 0.0000372759017065
0.74211404 0.0000000315535689 0.0000111864628037 0.0000372202524155
0.74324775 0.0000000314786693 0.0000111694781081 0.0000371641271489
0.74438146 0.0000000314040472 0.0000111526657646 0.0000371077562004
0.74551517 0.0000000313298039 0.0000111360852298 0.0000370510636777
0.74664888 0.0000000312560154 0.0000111197830153 0.0000369939850578
0.74778259 0.0000000311824392 0.0000111036088903 0.0000369367335703
0.74891631 0.0000000311095024 0.0000110878205451 0.0000368789614405
0.75005002 0.0000000310366040 0.0000110720550299 0.0000368211593470
0.75118373 0.0000000309645369 0.0000110567841655 0.0000367627080403
0.75231744 0.0000000308924698 0.0000110415133011 0.0000367042567337
0.75345115 0.0000000308211473 0.0000110266795091 0.0000366452477838
0.75458486 0.0000000307499677 0.0000110119296075 0.0000365861318016
0.75571857 0.0000000306793617 0.0000109975120286 0.0000365266038278
0.75685228 0.0000000306090871 0.0000109832864412 0.0000364668378357
0.75798600 0.0000000305392079 0.0000109692869955 0.0000364067995554
0.75911971 0.0000000304698557 0.0000109555889426 0.0000363463983798
0.76025342 0.0000000304007134 0.0000109420094996 0.0000362858585713
0.76138713 0.0000000303323006 0.0000109288420694 0.0000362248371958
0.76252084 0.0000000302639054 0.0000109156844476 0.0000361638046977
0.76365455 0.0000000301964489 0.0000109030505955 0.0000361021782588
0.76478826 0.0000000301289924 0.0000108904167433 0.0000360405518200
0.76592197 0.0000000300623272 0.0000108782191103 0.0000359784457535
0.76705569 0.0000000299958436 0.0000108661216579 0.0000359162295374
0.76818940 0.0000000299299616 0.0000108543520181 0.0000358536640686
0.76932311 0.0000000298644674 0.0000108427936529 0.0000357908735070
0.77045682 0.0000000297993783 0.0000108314535367 0.0000357278577931
0.77159053 0.0000000297348895 0.0000108204368114 0.0000356645084593
0.77272424 0.0000000296706028 0.0000108095276973 0.0000356010517113
0.77385795 0.0000000296071353 0.0000107990550287 0.0000355371593165
0.77499166 0.0000000295436679 0.0000107885823602 0.0000354732669217
0.77612538 0.0000000294812299 0.0000107786520122 0.0000354088511874
0.77725909 0.0000000294187995 0.0000107687256814 0.0000353444315765
0.77839280 0.0000000293571978 0.0000107592312800 0.0000352796093630
0.77952651 0.0000000292958198 0.0000107498534310 0.0000352146785108
0.78066022 0.0000000292350634 0.0000107407961607 0.0000351494593118
0.78179393 0.0000000291747529 0.0000107319688004 0.0000350840333187
0.78292764 0.0000000291148507 0.0000107233497927 0.0000350184266747
0.78406135 0.0000000290556226 0.0000107150747903 0.0000349525217631
0.78519507 0.0000000289965832 0.0000107068951237 0.0000348865372607
0.78632878 0.0000000289384521 0.0000106991742100 0.0000348201697704
0.78746249 0.0000000288803209 0.0000106914532964 0.0000347538022802
0.78859620 0.0000000288232643 0.0000106842696772 0.0000346870034263
0.78972991 0.0000000287662445 0.0000106771044446 0.0000346201898109
0.79086362 0.0000000287100820 0.0000106703636173 0.0000345530489702
0.79199733 0.0000000286541875 0.0000106637555190 0.0000344858057926
0.79313104 0.0000000285989271 0.0000106574582628 0.0000344183327909
0.79426475 0.0000000285441718 0.0000106514086127 0.0000343506767192
0.79539847 0.0000000284898216 0.0000106455556533 0.0000342828814213
0.79653218 0.0000000284362189 0.0000106400656255 0.0000342148292247
0.79766589 0.0000000283827869 0.0000106346576349 0.0000341467215337
0.79879960 0.0000000283303500 0.0000106297282636 0.0000340782900783
0.79993331 0.0000000282779132 0.0000106247988922 0.0000340098586229
0.80106702 0.0000000282265858 0.0000106203980387 0.0000339410861791
0.80220073 0.0000000281753278 0.0000106160302176 0.0000338722924236
0.80333444 0.0000000281249467 0.0000106120762685 0.0000338032445515
0.80446816 0.0000000280748801 0.0000106082707510 0.0000337341055428
0.80560187 0.0000000280254525 0.0000106047640759 0.0000336647923399
0.80673558 0.0000000279765896 0.0000106015214747 0.0000335953252091
0.80786929 0.0000000279281227 0.0000105984623889 0.0000335257568035
0.80900300 0.0000000278804757 0.0000105957831759 0.0000334559787615
0.81013671 0.0000000278329766 0.0000105931719407 0.0000333861653117
0.81127042 0.0000000277865571 0.0000105910564467 0.0000333160936447
0.81240413 0.0000000277401375 0.0000105889409527 0.0000332460219777
0.81353785 0.0000000276948522 0.0000105873416840 0.0000331756974040
0.81467156 0.0000000276496717 0.0000105857900988 0.0000331053494695
0.81580527 0.0000000276053790 0.0000105846390894 0.0000330348176800
0.81693898 0.0000000275614486 0.0000105836514617 0.0000329642109022
0.81807269 0.0000000275181551 0.0000105829486690 0.0000328934822036
0.81920640 0.0000000274754857 0.0000105825249066 0.0000328226340689
0.82034011 0.0000000274331976 0.0000105822702337 0.0000327517187906
0.82147382 0.0000000273917996 0.0000105824101030 0.0000326806468437
0.82260754 0.0000000273505231 0.0000105826033990 0.0000326095553369
0.82374125 0.0000000273104068 0.0000105833065256 0.0000325382771761
0.82487496 0.0000000272702904 0.0000105840096522 0.0000324669990152
0.82600867 0.0000000272313232 0.0000105852134535 0.0000323955530857
0.82714238 0.0000000271924984 0.0000105864793219 0.0000323240863583
0.82827609 0.0000000271545643 0.0000105881299710 0.0000322525026575
0.82940980 0.0000000271170406 0.0000105899579250 0.0000321808650559
0.83054351 0.0000000270801452 0.0000105920549673 0.0000321091540363
0.83167723 0.0000000270439319 0.0000105944442099 0.0000320373632931
0.83281094 0.0000000270080805 0.0000105969871371 0.0000319655354217
0.83394465 0.0000000269731865 0.0000105999367310 0.0000318936093054
0.83507836 0.0000000269383843 0.0000106029249806 0.0000318216750626
0.83621207 0.0000000269048182 0.0000106064338481 0.0000317496313733
0.83734578 0.0000000268712522 0.0000106099427155 0.0000316775876839
0.83847949 0.0000000268388405 0.0000106139337270 0.0000316054578170
0.83961320 0.0000000268066107 0.0000106180006505 0.0000315333143818
0.84074692 0.0000000267752663 0.0000106224343402 0.0000314611169915
0.84188063 0.0000000267443806 0.0000106270579624 0.0000313888916601
0.84301434 0.0000000267141081 0.0000106319334667 0.0000313166372806
0.84414805 0.0000000266845741 0.0000106371122909 0.0000312443479210
0.84528176 0.0000000266553778 0.0000106424286928 0.0000311720470926
0.84641547 0.0000000266272029 0.0000106481610835 0.0000310997115863
0.84754918 0.0000000265990872 0.0000106539174123 0.0000310273748543
0.84868289 0.0000000265722781 0.0000106602015954 0.0000309550110922
0.84981661 0.0000000265454691 0.0000106664857785 0.0000308826473302
0.85095032 0.0000000265198107 0.0000106732308904 0.0000308102748838
0.85208403 0.0000000264943743 0.0000106800649536 0.0000307379007616
0.85321774 0.0000000264698108 0.0000106872458417 0.0000306655314101
0.85435145 0.0000000264457532 0.0000106946277351 0.0000305931648236
0.85548516 0.0000000264222883 0.0000107022431319 0.0000305208091185
0.85661887 0.0000000263996155 0.0000107101706688 0.0000304484679595
0.85775258 0.0000000263772525 0.0000107182192542 0.0000303761364499
0.85888630 0.0000000263559701 0.0000107266901114 0.0000303038386017
0.86002001 0.0000000263347123 0.0000107351705132 0.0000302315418332
0.86115372 0.0000000263148256 0.0000107441822317 0.0000301593051659
0.86228743 0.0000000262949388 0.0000107531939503 0.0000300870684986
0.86342114 0.0000000262761900 0.0000107626430115 0.0000300148960461
0.86455485 0.0000000262577037 0.0000107721929978 0.0000299427384125
0.86568856 0.0000000262400709 0.0000107820682463 0.0000298706396098
0.86682227 0.0000000262229898 0.0000107921537730 0.0000297985788406
0.86795599 0.0000000262064755 0.0000108024535470 0.0000297265641919
0.86908970 0.0000000261908036 0.0000108130717542 0.0000296546180916
0.87022341 0.0000000261754103 0.0000108237943415 0.0000295826980903
0.87135712 0.0000000261611516 0.0000108349422382 0.0000295108844327
0.87249083 0.0000000261468929 0.0000108460901349 0.0000294390707750
0.87362454 0.0000000261340395 0.0000108577603420 0.0000293674060838
0.87475825 0.0000000261211976 0.0000108694348082 0.0000292957426073
0.87589196 0.0000000261094727 0.0000108815210063 0.0000292242112129
0.87702568 0.0000000260980506 0.0000108937187953 0.0000291527156166
0.87815939 0.0000000260874559 0.0000109062189980 0.0000290813279307
0.87929310 0.0000000260774565 0.0000109189367399 0.0000290100178695
0.88042681 0.0000000260679936 0.0000109318489154 0.0000289387842853
0.88156052 0.0000000260594193 0.0000109450831213 0.0000288676773659
0.88269423 0.0000000260510896 0.0000109584051927 0.0000287966082570
0.88382794 0.0000000260439426 0.0000109721522607 0.0000287257220336
0.88496165 0.0000000260367956 0.0000109858993287 0.0000286548358102
0.88609537 0.0000000260310293 0.0000110001383298 0.0000285841797232
0.88722908 0.0000000260253113 0.0000110143945523 0.0000285135316927
0.88836279 0.0000000260206819 0.0000110290353621 0.0000284430782031
0.88949650 0.0000000260163944 0.0000110437969361 0.0000283726858012
0.89063021 0.0000000260129026 0.0000110588372664 0.0000283024451545
0.89176392 0.0000000260100466 0.0000110741003068 0.0000282323257512
0.89289763 0.0000000260076930 0.0000110895378439 0.0000281623081660
0.89403134 0.0000000260062692 0.0000111052984010 0.0000280924790615
0.89516506 0.0000000260050539 0.0000111211308096 0.0000280226947289
0.89629877 0.0000000260050627 0.0000111373848918 0.0000279531731490
0.89743248 0.0000000260050715 0.0000111536389741 0.0000278836515690
0.89856619 0.0000000260064275 0.0000111703534215 0.0000278144353240
0.89969990 0.0000000260078689 0.0000111870970242 0.0000277452384161
0.90083361 0.0000000260103634 0.0000112041976415 0.0000276762927852
0.90196732 0.0000000260132370 0.0000112214267840 0.0000276074376141
0.90310103 0.0000000260168695 0.0000112389112608 0.0000275387726144
0.90423474 0.0000000260211746 0.0000112566220325 0.0000274702761579
0.90536846 0.0000000260259447 0.0000112744881042 0.0000274019017718
0.90650217 0.0000000260316803 0.0000112926767220 0.0000273337809166
0.90763588 0.0000000260375871 0.0000113109221812 0.0000272657070910
0.90876959 0.0000000260447518 0.0000113295850589 0.0000271979786288
0.90990330 0.0000000260519165 0.0000113482479367 0.0000271302501667
0.91103701 0.0000000260603867 0.0000113673415995 0.0000270628958972
0.91217072 0.0000000260689787 0.0000113864754321 0.0000269955765203
0.91330443 0.0000000260785819 0.0000114059413593 0.0000269285591841
0.91443815 0.0000000260885990 0.0000114255432216 0.0000268616654812
0.91557186 0.0000000260993338 0.0000114453799379 0.0000267949948066
0.91670557 0.0000000261107737 0.0000114654473999 0.0000267285432590
0.91783928 0.0000000261226386 0.0000114856536598 0.0000266622289318
0.91897299 0.0000000261354984 0.0000115061849180 0.0000265962359092
0.92010670 0.0000000261484915 0.0000115267597306 0.0000265302875717
0.92124041 0.0000000261627681 0.0000115477537538 0.0000264647693282
0.92237412 0.0000000261770447 0.0000115687477770 0.0000263992510848
0.92350784 0.0000000261925776 0.0000115901530964 0.0000263341692492
0.92464155 0.0000000262082674 0.0000116116097853 0.0000262691419195
0.92577526 0.0000000262249210 0.0000116333835405 0.0000262044612369
0.92690897 0.0000000262420202 0.0000116553038963 0.0000261399408320
0.92804268 0.0000000262597920 0.0000116774472872 0.0000260756706833
0.92917639 0.0000000262782964 0.0000116998335842 0.0000260116730869
0.93031010 0.0000000262971839 0.0000117223483466 0.0000259478228027
0.93144381 0.0000000263170888 0.0000117452043022 0.0000258843637671
0.93257753 0.0000000263370893 0.0000117680927379 0.0000258209426275
0.93371124 0.0000000263583900 0.0000117914236701 0.0000257580377700
0.93484495 0.0000000263796907 0.0000118147546023 0.0000256951329124
0.93597866 0.0000000264021917 0.0000118385016396 0.0000256327198022
0.93711237 0.0000000264248829 0.0000118623146016 0.0000255703846009
0.93824608 0.0000000264484855 0.0000118864506306 0.0000255084343758
0.93937979 0.0000000264725616 0.0000119107545100 0.0000254466841663
0.94051350 0.0000000264972623 0.0000119352856254 0.0000253852058032
0.94164722 0.0000000265227173 0.0000119600911945 0.0000253240557744
0.94278093 0.0000000265485125 0.0000119850242122 0.0000252630581934
0.94391464 0.0000000265753403 0.0000120103441142 0.0000252025233841
0.94504835 0.0000000266022263 0.0000120356865662 0.0000251420154469
0.94618206 0.0000000266304201 0.0000120615352250 0.0000250821107421
0.94731577 0.0000000266586139 0.0000120873838838 0.0000250222060373
0.94844948 0.0000000266879461 0.0000121136887967 0.0000249628413793
0.94958319 0.0000000267174991 0.0000121400822365 0.0000249035815065
0.95071691 0.0000000267479069 0.0000121668311376 0.0000248447386062
0.95185062 0.0000000267788118 0.0000121937867023 0.0000247861381319
0.95298433 0.0000000268102909 0.0000122209902180 0.0000247278255090
0.95411804 0.0000000268425400 0.0000122485261844 0.0000246698988349
0.95525175 0.0000000268750859 0.0000122761951898 0.0000246121249449
0.95638546 0.0000000269086713 0.0000123043302724 0.0000245548863049
0.95751917 0.0000000269422793 0.0000123324758008 0.0000244976595386
0.95865288 0.0000000269771927 0.0000123612285523 0.0000244411229950
0.95978660 0.0000000270121062 0.0000123899813039 0.0000243845864513
0.96092031 0.0000000270480908 0.0000124192498240 0.0000243286311179
0.96205402 0.0000000270843238 0.0000124486379426 0.0000242728105578
0.96318773 0.0000000271213517 0.0000124784212373 0.0000242174326421
0.96432144 0.0000000271588951 0.0000125084607977 0.0000241623417746
0.96545515 0.0000000271969610 0.0000125387673653 0.0000241075492881
0.96658886 0.0000000272358058 0.0000125694719986 0.0000240532016405
0.96772257 0.0000000272749041 0.0000126003092329 0.0000239990025239
0.96885629 0.0000000273150406 0.0000126316892864 0.0000239454114387
0.96999000 0.0000000273551770 0.0000126630693399 0.0000238918203535
0.97112371 0.0000000273965840 0.0000126951250375 0.0000238389921934
0.97225742 0.0000000274380023 0.0000127271867498 0.0000237861708249
0.97339113 0.0000000274804201 0.0000127597853357 0.0000237339646656
0.97452484 0.0000000275231100 0.0000127925300678 0.0000236819259768
0.97565855 0.0000000275665324 0.0000128256691205 0.0000236303493499
0.97679226 0.0000000276104834 0.0000128590926831 0.0000235791061094
0.97792598 0.0000000276549042 0.0000128927674456 0.0000235281664703
0.97905969 0.0000000277001054 0.0000129268595636 0.0000234777312492
0.98019340 0.0000000277455181 0.0000129610628763 0.0000234274359769
0.98132711 0.0000000277919585 0.0000129958068253 0.0000233778211457
0.98246082 0.0000000278383989 0.0000130305507744 0.0000233282063145
0.98359453 0.0000000278860246 0.0000130659015008 0.0000232793952681
0.98472824 0.0000000279336927 0.0000131012739474 0.0000232306129938
0.98586195 0.0000000279822853 0.0000131371015196 0.0000231824728012
0.98699567 0.0000000280311694 0.0000131730725841 0.0000231345350445
0.98812938 0.0000000280807218 0.0000132093559129 0.0000230870726429
0.98926309 0.0000000281308097 0.0000132458894670 0.0000230399911549
0.99039680 0.0000000281813148 0.0000132826052458 0.0000229932133997
0.99153051 0.0000000282325943 0.0000133196594420 0.0000229469997197
0.99266422 0.0000000282840446 0.0000133567822728 0.0000229009133845
0.99379793 0.0000000283365031 0.0000133943102920 0.0000228555788366
0.99493164 0.0000000283889615 0.0000134318383112 0.0000228102442886
0.99606536 0.0000000284425157 0.0000134697637987 0.0000227657463033
0.99719907 0.0000000284961402 0.0000135077147889 0.0000227213019941
0.99833278 0.0000000285103743 0.0000135177885444 0.0000227095046443
0.99946649 0.0000000285103743 0.0000135177885444 0.0000227095046443
1.00060020 0.0000000286607691 0.0000136227433492 0.0000225909159573
1.00173391 0.0000000287166857 0.0000136613771656 0.0000225482845615
1.00286762 0.0000000287729672 0.0000137000945231 0.0000225059522112
1.00400133 0.0000000288300093 0.0000137389859721 0.0000224642430418
1.00513505 0.0000000288871838 0.0000137779015295 0.0000224226449420
1.00626876 0.0000000289453373 0.0000138169953696 0.0000223818682090
1.00740247 0.0000000290034908 0.0000138560892097 0.0000223410914760
1.00853618 0.0000000290626471 0.0000138953193453 0.0000223011760837
1.00966989 0.0000000291218978 0.0000139345623099 0.0000222613417668
1.01080360 0.0000000291819157 0.0000139738753980 0.0000222221823654
1.01193731 0.0000000292422489 0.0000140132172920 0.0000221833002115
1.01307102 0.0000000293031198 0.0000140525857560 0.0000221449024306
1.01420473 0.0000000293645207 0.0000140919804021 0.0000221069819515
1.01533845 0.0000000294262357 0.0000141313784382 0.0000220693513294
1.01647216 0.0000000294886890 0.0000141707844398 0.0000220324017996
1.01760587 0.0000000295512392 0.0000142101881342 0.0000219955437831
1.01873958 0.0000000296147297 0.0000142495694289 0.0000219595742376
1.01987329 0.0000000296782202 0.0000142889507236 0.0000219236046921
1.02100700 0.0000000297426180 0.0000143282830759 0.0000218885134136
1.02214071 0.0000000298071299 0.0000143676092699 0.0000218535326456
1.02327442 0.0000000298723288 0.0000144068810138 0.0000218192331399
1.02440814 0.0000000299378463 0.0000144461274962 0.0000217852496989
1.02554185 0.0000000300038367 0.0000144853268372 0.0000217517468901
1.02667556 0.0000000300703437 0.0000145244746855 0.0000217187690797
1.02780927 0.0000000301371161 0.0000145635919402 0.0000216860677970
1.02894298 0.0000000302045960 0.0000146026276393 0.0000216541036731
1.03007669 0.0000000302721407 0.0000146416551736 0.0000216222086502
1.03121040 0.0000000303405771 0.0000146805701759 0.0000215912660190
1.03234411 0.0000000304090135 0.0000147194851783 0.0000215603233879
1.03347783 0.0000000304782602 0.0000147582925055 0.0000215302683100
1.03461154 0.0000000305476361 0.0000147970826672 0.0000215003547263
1.03574525 0.0000000306176184 0.0000148357905073 0.0000214711223894
1.03687896 0.0000000306879167 0.0000148744554371 0.0000214422451543
1.03801267 0.0000000307586243 0.0000149130649395 0.0000214138397487
1.03914638 0.0000000308298278 0.0000149516072983 0.0000213860059087
1.04028009 0.0000000309012505 0.0000149901206096 0.0000213584315262
1.04141380 0.0000000309733414 0.0000150285453953 0.0000213316478709
1.04254752 0.0000000310454689 0.0000150669655315 0.0000213049085045
1.04368123 0.0000000311184296 0.0000151052793816 0.0000212791815654
1.04481494 0.0000000311913903 0.0000151435932318 0.0000212534546262
1.04594865 0.0000000312650638 0.0000151818206346 0.0000212286171575
1.04708236 0.0000000313388763 0.0000152200311733 0.0000212039532060
1.04821607 0.0000000314132153 0.0000152581815257 0.0000211799644523
1.04934978 0.0000000314878614 0.0000152962967754 0.0000211563694986
1.05048349 0.0000000315628552 0.0000153343747614 0.0000211332328921
1.05161721 0.0000000316383165 0.0000153724026342 0.0000211107126837
1.05275092 0.0000000317139540 0.0000154104128021 0.0000210884315554
1.05388463 0.0000000317902119 0.0000154483606793 0.0000210669915759
1.05501834 0.0000000318664823 0.0000154863073679 0.0000210455691551
1.05615205 0.0000000319435179 0.0000155241817694 0.0000210252146225
1.05728576 0.0000000320205535 0.0000155620561710 0.0000210048600900
1.05841947 0.0000000320982045 0.0000155998753751 0.0000209853899029
1.05955318 0.0000000321759989 0.0000156376817182 0.0000209661257690
1.06068690 0.0000000322542413 0.0000156754493431 0.0000209475251263
1.06182061 0.0000000323327753 0.0000157131917823 0.0000209293560749
1.06295432 0.0000000324115979 0.0000157509097373 0.0000209116276311
1.06408803 0.0000000324908521 0.0000157885910783 0.0000208945580775
1.06522174 0.0000000325702433 0.0000158262607496 0.0000208777043834
1.06635545 0.0000000326501982 0.0000158638824257 0.0000208617384728
1.06748916 0.0000000327301530 0.0000159015041017 0.0000208457725622
1.06862287 0.0000000328107824 0.0000159390667696 0.0000208309035827
1.06975659 0.0000000328914182 0.0000159766288680 0.0000208160451897
1.07089030 0.0000000329725732 0.0000160141432442 0.0000208020593532
1.07202401 0.0000000330538701 0.0000160516445727 0.0000207883120809
1.07315772 0.0000000331355388 0.0000160891092663 0.0000207752113540
1.07429143 0.0000000332174768 0.0000161265474471 0.0000207625785327
1.07542514 0.0000000332996475 0.0000161639606533 0.0000207503647770
1.07655885 0.0000000333822063 0.0000162013322351 0.0000207388494639
1.07769256 0.0000000334648670 0.0000162386917570 0.0000207275244357
1.07882628 0.0000000335480262 0.0000162759923366 0.0000207171294143
1.07995999 0.0000000336311854 0.0000163132929162 0.0000207067343928
1.08109370 0.0000000337149041 0.0000163505199529 0.0000206974225435
1.08222741 0.0000000337986432 0.0000163877442991 0.0000206881503224
1.08336112 0.0000000338828072 0.0000164249062311 0.0000206797326307
1.08449483 0.0000000339671056 0.0000164620484057 0.0000206715854436
1.08562854 0.0000000340517026 0.0000164991414025 0.0000206640630740
1.08676225 0.0000000341365395 0.0000165361948744 0.0000206570428788
1.08789597 0.0000000342215572 0.0000165732149137 0.0000206504168896
1.08902968 0.0000000343069117 0.0000166101726630 0.0000206445253684
1.09016339 0.0000000343923378 0.0000166471155483 0.0000206387967115
1.09129710 0.0000000344781888 0.0000166839701598 0.0000206340352696
1.09243081 0.0000000345640399 0.0000167208247713 0.0000206292738278
1.09356452 0.0000000346503372 0.0000167575752820 0.0000206255745573
1.09469823 0.0000000347366636 0.0000167943190266 0.0000206219443237
1.09583194 0.0000000348233232 0.0000168309755638 0.0000206191448226
1.09696566 0.0000000349101036 0.0000168676004687 0.0000206166466491
1.09809937 0.0000000349971128 0.0000169041582331 0.0000206147472732
1.09923308 0.0000000350843258 0.0000169406561406 0.0000206133817346
1.10036679 0.0000000351716719 0.0000169771102775 0.0000206123827331
1.10150050 0.0000000352592961 0.0000170134728944 0.0000206121501270
1.10263421 0.0000000353469664 0.0000170498185021 0.0000206120516425
1.10376792 0.0000000354349801 0.0000170860374394 0.0000206129519892
1.10490163 0.0000000355229938 0.0000171222563768 0.0000206138523358
1.10603535 0.0000000356113434 0.0000171583363827 0.0000206157871002
1.10716906 0.0000000356997249 0.0000171944031890 0.0000206178201426
1.10830277 0.0000000357883514 0.0000172303562625 0.0000206206548554
1.10943648 0.0000000358770789 0.0000172662624492 0.0000206238200596
1.11057019 0.0000000359659694 0.0000173020835765 0.0000206275542666
1.11170390 0.0000000360550210 0.0000173378206392 0.0000206318508214
1.11283761 0.0000000361441625 0.0000173735048053 0.0000206364839619
1.11397132 0.0000000362335163 0.0000174090642398 0.0000206419107797
1.11510504 0.0000000363228959 0.0000174446064309 0.0000206474421867
1.11623875 0.0000000364125297 0.0000174799797462 0.0000206539979033
1.11737246 0.0000000365021636 0.0000175153530614 0.0000206605536199
1.11850617 0.0000000365920263 0.0000175505536809 0.0000206681097784
1.11963988 0.0000000366819181 0.0000175857324092 0.0000206757927535
1.12077359 0.0000000367719708 0.0000176207726042 0.0000206842436094
1.12190730 0.0000000368620984 0.0000176557483094 0.0000206930519271
1.12304101 0.0000000369523278 0.0000176906231230 0.0000207023962193
1.12417472 0.0000000370426690 0.0000177253874066 0.0000207123276885
1.12530844 0.0000000371330621 0.0000177600918978 0.0000207225640502
1.12644215 0.0000000372235945 0.0000177946364042 0.0000207336162053
1.12757586 0.0000000373141382 0.0000178291656489 0.0000207447431641
1.12870957 0.0000000374048395 0.0000178634820697 0.0000207569132654
1.12984328 0.0000000374955408 0.0000178977984904 0.0000207690833667
1.13097699 0.0000000375863684 0.0000179319112391 0.0000207822142782
1.13211070 0.0000000376772163 0.0000179659913168 0.0000207954993128
1.13324441 0.0000000377681456 0.0000179999108210 0.0000208095142750
1.13437813 0.0000000378591176 0.0000180337463521 0.0000208239109574
1.13551184 0.0000000379501355 0.0000180674677996 0.0000208388079101
1.13664555 0.0000000380412091 0.0000181010506373 0.0000208543126832
1.13777926 0.0000000381323023 0.0000181345692385 0.0000208700894620
1.13891297 0.0000000382234551 0.0000181678912952 0.0000208866984977
1.14004668 0.0000000383146103 0.0000182012022835 0.0000209033528342
1.14118039 0.0000000384058199 0.0000182342555332 0.0000209210620345
1.14231410 0.0000000384970294 0.0000182673087830 0.0000209387712348
1.14344782 0.0000000385882676 0.0000183001306456 0.0000209573965543
1.14458153 0.0000000386795113 0.0000183329071262 0.0000209762015524
1.14571524 0.0000000387707624 0.0000183655040164 0.0000209956949462
1.14684895 0.0000000388620178 0.0000183979958315 0.0000210155911075
1.14798266 0.0000000389532686 0.0000184303631217 0.0000210359497290
1.14911637 0.0000000390445132 0.0000184625624431 0.0000210569321523
1.15025008 0.0000000391357504 0.0000184946955324 0.0000210781530524
1.15138379 0.0000000392269616 0.0000185265946016 0.0000211002165709
1.15251751 0.0000000393181719 0.0000185584889159 0.0000211222966989
1.15365122 0.0000000394093273 0.0000185900800465 0.0000211454358816
1.15478493 0.0000000395004826 0.0000186216711772 0.0000211685750642
1.15591864 0.0000000395915744 0.0000186530066186 0.0000211925812375
1.15705235 0.0000000396826513 0.0000186842821980 0.0000212167903905
1.15818606 0.0000000397736673 0.0000187153622617 0.0000212416434290
1.15931977 0.0000000398646434 0.0000187463147532 0.0000212669165970
1.16045348 0.0000000399555701 0.0000187771350257 0.0000212926128848
1.16158720 0.0000000400464229 0.0000188077569699 0.0000213189438523
1.16272091 0.0000000401372473 0.0000188383130681 0.0000213454796737
1.16385462 0.0000000402279543 0.0000188685970853 0.0000213728619668
1.16498833 0.0000000403186614 0.0000188988811025 0.0000214002442599
1.16612204 0.0000000404092020 0.0000189288234480 0.0000214286603946
1.16725575 0.0000000404997409 0.0000189587622397 0.0000214570872824
1.16838946 0.0000000405901304 0.0000189884245209 0.0000214863282352
1.16952317 0.0000000406804788 0.0000190180108719 0.0000215157927315
1.17065689 0.0000000407707040 0.0000190473888830 0.0000215458542355
1.17179060 0.0000000408608396 0.0000190766156627 0.0000215763491005
1.17292431 0.0000000409508873 0.0000191057052313 0.0000216072267922
1.17405802 0.0000000410407879 0.0000191345653960 0.0000216387445340
1.17519173 0.0000000411306451 0.0000191633623833 0.0000216704339531
1.17632544 0.0000000412202885 0.0000191918489776 0.0000217029668301
1.17745915 0.0000000413099319 0.0000192203355719 0.0000217354997070
1.17859286 0.0000000413993060 0.0000192484554375 0.0000217690034422
1.17972658 0.0000000414886701 0.0000192765615962 0.0000218025434643
1.18086029 0.0000000415778054 0.0000193043739315 0.0000218368414819
1.18199400 0.0000000416668680 0.0000193320928812 0.0000218713804128
1.18312771 0.0000000417557516 0.0000193595937438 0.0000219064677205
1.18426142 0.0000000418444909 0.0000193869188046 0.0000219419970798
1.18539513 0.0000000419331098 0.0000194141042884 0.0000219778685923
1.18652884 0.0000000420215037 0.0000194410288755 0.0000220143796572
1.18766255 0.0000000421098450 0.0000194678951114 0.0000220510301963
1.18879627 0.0000000421978718 0.0000194944127369 0.0000220885140040
1.18992998 0.0000000422858986 0.0000195209303623 0.0000221259978117
1.19106369 0.0000000423735606 0.0000195470601671 0.0000221643856485
1.19219740 0.0000000424611985 0.0000195731644414 0.0000222028329983
1.19333111 0.0000000425485355 0.0000195989610820 0.0000222419797916
1.19446482 0.0000000426357630 0.0000196246457155 0.0000222813812469
1.19559853 0.0000000427227623 0.0000196501055364 0.0000223212813086
1.19673224 0.0000000428095577 0.0000196753643412 0.0000223616271996
1.19786596 0.0000000428962068 0.0000197004837267 0.0000224022747528
1.19899967 0.0000000429825487 0.0000197253106176 0.0000224435551783
1.20013338 0.0000000430688348 0.0000197500859916 0.0000224849443574
1.20126709 0.0000000431547020 0.0000197744749884 0.0000225271491877
1.20240080 0.0000000432405691 0.0000197988639852 0.0000225693540181
1.20353451 0.0000000433259837 0.0000198228480432 0.0000226123929180
1.20466822 0.0000000434113549 0.0000198467932715 0.0000226555117972
1.20580193 0.0000000434963603 0.0000198704205196 0.0000226992697479
1.20693565 0.0000000435812145 0.0000198939162125 0.0000227432920961
1.20806936 0.0000000436657984 0.0000199171833047 0.0000227877627474
1.20920307 0.0000000437501145 0.0000199402238043 0.0000228326777635
1.21033678 0.0000000438342646 0.0000199631274369 0.0000228778546811
1.21147049 0.0000000439180219 0.0000199857071957 0.0000229236513456
1.21260420 0.0000000440017259 0.0000200082441074 0.0000229695280112
1.21373791 0.0000000440849036 0.0000200303576895 0.0000230161950883
1.21487162 0.0000000441680814 0.0000200524712716 0.0000230628621654
1.21600534 0.0000000442507270 0.0000200741667446 0.0000231102909413
1.21713905 0.0000000443333047 0.0000200958088272 0.0000231578169821
1.21827276 0.0000000444154595 0.0000201171259773 0.0000232059205606
1.21940647 0.0000000444974168 0.0000201382913520 0.0000232542939059
1.22054018 0.0000000445790688 0.0000201592271628 0.0000233030653124
1.22167389 0.0000000446603854 0.0000201799107368 0.0000233522740949
1.22280760 0.0000000447415227 0.0000202004622368 0.0000234017062758
1.22394131 0.0000000448221785 0.0000202206590343 0.0000234517384237
1.22507503 0.0000000449027892 0.0000202408232971 0.0000235018242467
1.22620874 0.0000000449827644 0.0000202605284603 0.0000235526674861
1.22734245 0.0000000450627395 0.0000202802336235 0.0000236035107255
1.22847616 0.0000000451421116 0.0000202995113953 0.0000236550415990
1.22960987 0.0000000452213863 0.0000203187201859 0.0000237066834571
1.23074358 0.0000000453001887 0.0000203376003858 0.0000237588408058
1.23187729 0.0000000453787434 0.0000203563081861 0.0000238112686137
1.23301100 0.0000000454569649 0.0000203747881457 0.0000238640448798
1.23414471 0.0000000455347802 0.0000203929904595 0.0000239172457760
1.23527843 0.0000000456124092 0.0000204110675576 0.0000239706333283
1.23641214 0.0000000456894659 0.0000204287600115 0.0000240245942611
1.23754585 0.0000000457664911 0.0000204464316743 0.0000240785853955
1.23867956 0.0000000458427701 0.0000204636100189 0.0000241332931269
1.23981327 0.0000000459190492 0.0000204807883635 0.0000241880008584
1.24094698 0.0000000459946629 0.0000204975338303 0.0000242433211753
1.24208069 0.0000000460701454 0.0000205141939411 0.0000242987622837
1.24321440 0.0000000461451143 0.0000205305249686 0.0000243546569563
1.24434812 0.0000000462197818 0.0000205466628468 0.0000244108178397
1.24548183 0.0000000462940949 0.0000205625771308 0.0000244672787716
1.24661554 0.0000000463679288 0.0000205781889049 0.0000245241456514
1.24774925 0.0000000464415754 0.0000205936841904 0.0000245811646789
1.24888296 0.0000000465145574 0.0000206087661166 0.0000246387236025
1.25001667 0.0000000465875267 0.0000206238401978 0.0000246962924954
1.25115038 0.0000000466596389 0.0000206383886611 0.0000247545293400
1.25228409 0.0000000467317511 0.0000206529371244 0.0000248127661846
1.25341781 0.0000000468031447 0.0000206670508966 0.0000248715402778
1.25455152 0.0000000468743693 0.0000206810624118 0.0000249304407539
1.25568523 0.0000000469450468 0.0000206947473615 0.0000249897336010
1.25681894 0.0000000470153662 0.0000207082185739 0.0000250492832555
1.25795265 0.0000000470853172 0.0000207214727755 0.0000251090862696
1.25908636 0.0000000471547140 0.0000207344004618 0.0000251692704896
1.26022007 0.0000000472239283 0.0000207472220400 0.0000252295750230
1.26135378 0.0000000472923854 0.0000207596031091 0.0000252903790392
1.26248750 0.0000000473608424 0.0000207719841783 0.0000253511830553
1.26362121 0.0000000474283534 0.0000207838217337 0.0000254125852741
1.26475492 0.0000000474958538 0.0000207956532276 0.0000254739941642
1.26588863 0.0000000475625913 0.0000208070517377 0.0000255358653555
1.26702234 0.0000000476291184 0.0000208183308319 0.0000255978640482
1.26815605 0.0000000476950727 0.0000208292887089 0.0000256601952401
1.26928976 0.0000000477606101 0.0000208400127136 0.0000257227685184
1.27042347 0.0000000478257717 0.0000208505284216 0.0000257855506842
1.27155719 0.0000000478903031 0.0000208606947818 0.0000258486831891
1.27269090 0.0000000479546625 0.0000208707668370 0.0000259119072484
1.27382461 0.0000000480181721 0.0000208803731334 0.0000259755834828
1.27495832 0.0000000480816816 0.0000208899794298 0.0000260392597172
1.27609203 0.0000000481441918 0.0000208990440540 0.0000261034446340
1.27722574 0.0000000482066638 0.0000209080880037 0.0000261676489663
1.27835945 0.0000000482683376 0.0000209167040181 0.0000262322416941
1.27949316 0.0000000483297566 0.0000209251834751 0.0000262969583619
1.28062688 0.0000000483905851 0.0000209333496901 0.0000263619495353
1.28176059 0.0000000484509360 0.0000209412626456 0.0000264271626496
1.28289430 0.0000000485109102 0.0000209489779247 0.0000264925428560
1.28402801 0.0000000485701780 0.0000209563225081 0.0000265582364044
1.28516172 0.0000000486292893 0.0000209635857677 0.0000266239961843
1.28629543 0.0000000486874594 0.0000209703602465 0.0000266901540356
1.28742914 0.0000000487456296 0.0000209771347253 0.0000267563118869
1.28856285 0.0000000488027572 0.0000209833732370 0.0000268228897909
1.28969657 0.0000000488598153 0.0000209895760175 0.0000268894956985
1.29083028 0.0000000489160486 0.0000209953590480 0.0000269564177616
1.29196399 0.0000000489719806 0.0000210009886759 0.0000270234553675
1.29309770 0.0000000490273115 0.0000210063154411 0.0000270907118867
1.29423141 0.0000000490821035 0.0000210113706014 0.0000271581647257
1.29536512 0.0000000491365240 0.0000210162403708 0.0000272257459581
1.29649883 0.0000000491901625 0.0000210207198885 0.0000272935974615
1.29763254 0.0000000492436646 0.0000210251319857 0.0000273614936248
1.29876626 0.0000000492961363 0.0000210290348258 0.0000274297271246
1.29989997 0.0000000493486081 0.0000210329376658 0.0000274979606245
1.30103368 0.0000000494000042 0.0000210363138961 0.0000275665271310
1.30216739 0.0000000494512962 0.0000210396391642 0.0000276351258640
1.30330110 0.0000000495017457 0.0000210425557769 0.0000277039707675
1.30443481 0.0000000495518454 0.0000210453027191 0.0000277729178791
1.30556852 0.0000000496013409 0.0000210477593403 0.0000278420311965
1.30670223 0.0000000496502358 0.0000210499273436 0.0000279113097450
1.30783595 0.0000000496987702 0.0000210519236537 0.0000279806814612
1.30896966 0.0000000497464483 0.0000210535122459 0.0000280502744219
1.31010337 0.0000000497940144 0.0000210550479793 0.0000281198944901
1.31123708 0.0000000498404639 0.0000210560568295 0.0000281897847593
1.31237079 0.0000000498869134 0.0000210570656797 0.0000282596750284
1.31350450 0.0000000499322642 0.0000210575606933 0.0000283298135012
1.31463821 0.0000000499774736 0.0000210579896118 0.0000283999839005
1.31577192 0.0000000500218311 0.0000210580236318 0.0000284703332909
1.31690564 0.0000000500657894 0.0000210578725699 0.0000285407665714
1.31803935 0.0000000501091472 0.0000210574456349 0.0000286113166762
1.31917306 0.0000000501518433 0.0000210567146852 0.0000286819955224
1.32030677 0.0000000501941950 0.0000210558268880 0.0000287527361137
1.32144048 0.0000000502356185 0.0000210545162844 0.0000288236431483
1.32257419 0.0000000502769581 0.0000210531677721 0.0000288945639747
1.32370790 0.0000000503170987 0.0000210512778895 0.0000289656817620
1.32484161 0.0000000503572394 0.0000210493880070 0.0000290367995494
1.32597533 0.0000000503962678 0.0000210470002181 0.0000291080836002
1.32710904 0.0000000504351157 0.0000210445315727 0.0000291793946512
1.32824275 0.0000000504731103 0.0000210416841829 0.0000292508208279
1.32937646 0.0000000505106558 0.0000210386374315 0.0000293223076038
1.33051017 0.0000000505476110 0.0000210353308914 0.0000293938655434
1.33164388 0.0000000505838449 0.0000210317068319 0.0000294655104606
1.33277759 0.0000000506197554 0.0000210279416464 0.0000295371897837
1.33391130 0.0000000506546687 0.0000210237412169 0.0000296089752175
1.33504502 0.0000000506895292 0.0000210195179450 0.0000296807655294
1.33617873 0.0000000507231132 0.0000210147422242 0.0000297526738185
1.33731244 0.0000000507566973 0.0000210099665034 0.0000298245821076
1.33844615 0.0000000507891651 0.0000210047116853 0.0000298965781605
1.33957986 0.0000000508214117 0.0000209993618919 0.0000299685916115
1.34071357 0.0000000508528114 0.0000209936516255 0.0000300406600985
1.34184728 0.0000000508837125 0.0000209877291179 0.0000301127609898
1.34298099 0.0000000509140395 0.0000209815642635 0.0000301848914505
1.34411470 0.0000000509435875 0.0000209750705397 0.0000302570620371
1.34524842 0.0000000509728374 0.0000209684520111 0.0000303292440027
1.34638213 0.0000000510010250 0.0000209613887079 0.0000304014665203
1.34751584 0.0000000510291935 0.0000209543174723 0.0000304736895150
1.34864955 0.0000000510560138 0.0000209466863654 0.0000305459461841
1.34978326 0.0000000510828341 0.0000209390552586 0.0000306182028533
1.35091697 0.0000000511085430 0.0000209309664467 0.0000306904727561
1.35205068 0.0000000511339893 0.0000209227694499 0.0000307627457869
1.35318439 0.0000000511586024 0.0000209142320772 0.0000308350179518
1.35431811 0.0000000511826684 0.0000209054712420 0.0000309072895481
1.35545182 0.0000000512061820 0.0000208964865730 0.0000309795534796
1.35658553 0.0000000512288619 0.0000208871640883 0.0000310518058434
1.35771924 0.0000000512512726 0.0000208777334401 0.0000311240510466
1.35885295 0.0000000512725607 0.0000208678516312 0.0000311962663822
1.35998666 0.0000000512938487 0.0000208579698223 0.0000312684817178
1.36112037 0.0000000513137562 0.0000208475377022 0.0000313406428815
1.36225408 0.0000000513336472 0.0000208370990308 0.0000314128034002
1.36338780 0.0000000513524404 0.0000208262263206 0.0000314849070711
1.36452151 0.0000000513709294 0.0000208152333837 0.0000315569949953
1.36565522 0.0000000513886056 0.0000208039216929 0.0000316290306989
1.36678893 0.0000000514056882 0.0000207923772224 0.0000317010282668
1.36792264 0.0000000514222448 0.0000207806282120 0.0000317729855361
1.36905635 0.0000000514379166 0.0000207685350742 0.0000318448750054
1.37019006 0.0000000514533513 0.0000207563504568 0.0000319167433820
1.37132377 0.0000000514676085 0.0000207437116512 0.0000319885070349
1.37245749 0.0000000514818657 0.0000207310728457 0.0000320602706879
1.37359120 0.0000000514947580 0.0000207179118497 0.0000321318962167
1.37472491 0.0000000515075971 0.0000207047305087 0.0000322035163642
1.37585862 0.0000000515193598 0.0000206911407491 0.0000322750144552
1.37699233 0.0000000515307776 0.0000206774201370 0.0000323464734409
1.37812604 0.0000000515414090 0.0000206634036112 0.0000324178337028
1.37925975 0.0000000515514028 0.0000206491471234 0.0000324891139079
1.38039346 0.0000000515609014 0.0000206347058788 0.0000325603259651
1.38152718 0.0000000515694686 0.0000206199170412 0.0000326314098122
1.38266089 0.0000000515778330 0.0000206050531755 0.0000327024633060
1.38379460 0.0000000515849715 0.0000205897356431 0.0000327733332639
1.38492831 0.0000000515921100 0.0000205744181107 0.0000328442032219
1.38606202 0.0000000515979085 0.0000205586088603 0.0000329148564405
1.38719573 0.0000000516036165 0.0000205427664170 0.0000329854950283
1.38832944 0.0000000516082770 0.0000205265428012 0.0000330559515923
1.38946315 0.0000000516125533 0.0000205101793583 0.0000331263413837
1.39059687 0.0000000516160751 0.0000204935437504 0.0000331965910476
1.39173058 0.0000000516189185 0.0000204766633459 0.0000332667146750
1.39286429 0.0000000516213012 0.0000204596181673 0.0000333367472175
1.39399800 0.0000000516227109 0.0000204422249649 0.0000334065873768
1.39513171 0.0000000516239541 0.0000204247726855 0.0000334763926012
1.39626542 0.0000000516239300 0.0000204068709733 0.0000335459320556
1.39739913 0.0000000516239058 0.0000203889692610 0.0000336154715099
1.39853284 0.0000000516225753 0.0000203706083006 0.0000336847213753
1.39966656 0.0000000516211172 0.0000203522024904 0.0000337539429596
1.40080027 0.0000000516186472 0.0000203334440469 0.0000338229281022
1.40193398 0.0000000516157556 0.0000203145386728 0.0000338918147274
1.40306769 0.0000000516121465 0.0000202953854807 0.0000339605251099
1.40420140 0.0000000516078221 0.0000202759851984 0.0000340290597671
1.40533511 0.0000000516030744 0.0000202564400387 0.0000340974853840
1.40646882 0.0000000515973182 0.0000202365496239 0.0000341656511488
1.40760253 0.0000000515914327 0.0000202166153235 0.0000342337820278
1.40873625 0.0000000515842461 0.0000201962396709 0.0000343015620641
1.40986996 0.0000000515770596 0.0000201758640183 0.0000343693421005
1.41100367 0.0000000515686084 0.0000201550632250 0.0000344367658311
1.41213738 0.0000000515599934 0.0000201342073471 0.0000345041433960
1.41327109 0.0000000515504081 0.0000201130283338 0.0000345712358991
1.41440480 0.0000000515403666 0.0000200916973597 0.0000346381943462
1.41553851 0.0000000515296488 0.0000200701432059 0.0000347049458534
1.41667222 0.0000000515181834 0.0000200483423798 0.0000347714686376
1.41780594 0.0000000515063345 0.0000200264162088 0.0000348378694205
1.41893965 0.0000000514934481 0.0000200041508891 0.0000349039401018
1.42007336 0.0000000514804698 0.0000199818558681 0.0000349699804726
1.42120707 0.0000000514661655 0.0000199591315258 0.0000350355827202
1.42234078 0.0000000514518611 0.0000199364071836 0.0000351011849678
1.42347449 0.0000000514363410 0.0000199132930828 0.0000351663706292
1.42460820 0.0000000514206223 0.0000198901153003 0.0000352314882255
1.42574191 0.0000000514039805 0.0000198666445062 0.0000352962781244
1.42687563 0.0000000513868513 0.0000198430189756 0.0000353608949694
1.42800934 0.0000000513690903 0.0000198191948936 0.0000354252796658
1.42914305 0.0000000513505549 0.0000197951274157 0.0000354893797807
1.43027676 0.0000000513316773 0.0000197709534928 0.0000355533498825
1.43141047 0.0000000513117403 0.0000197464499753 0.0000356169174136
1.43254418 0.0000000512917488 0.0000197219296995 0.0000356804635769
1.43367789 0.0000000512704150 0.0000196969961560 0.0000357434828001
1.43481160 0.0000000512490812 0.0000196720626124 0.0000358065020233
1.43594532 0.0000000512265872 0.0000196467756040 0.0000358690510542
1.43707903 0.0000000512038620 0.0000196214181520 0.0000359315063783
1.43821274 0.0000000511802656 0.0000195957981091 0.0000359935974768
1.43934645 0.0000000511561545 0.0000195700229688 0.0000360554734479
1.44048016 0.0000000511314591 0.0000195440736025 0.0000361170975603
1.44161387 0.0000000511059682 0.0000195178870951 0.0000361783788651
1.44274758 0.0000000510801773 0.0000194916121547 0.0000362395269929
1.44388129 0.0000000510533129 0.0000194650207013 0.0000363001984632
1.44501501 0.0000000510264304 0.0000194384239745 0.0000363608616633
1.44614872 0.0000000509981990 0.0000194114340936 0.0000364209082792
1.44728243 0.0000000509699677 0.0000193844442128 0.0000364809548951
1.44841614 0.0000000509406374 0.0000193571377130 0.0000365404845592
1.44954985 0.0000000509110461 0.0000193297560198 0.0000365998914532
1.45068356 0.0000000508806392 0.0000193021421325 0.0000366589037623
1.45181727 0.0000000508496953 0.0000192743753368 0.0000367176562227
1.45295098 0.0000000508182164 0.0000192464580558 0.0000367761425648
1.45408469 0.0000000507859276 0.0000192183129604 0.0000368342260400
1.45521841 0.0000000507533811 0.0000191900963149 0.0000368921778652
1.45635212 0.0000000507197553 0.0000191615798141 0.0000369495779665
1.45748583 0.0000000506861294 0.0000191330633132 0.0000370069780678
1.45861954 0.0000000506511915 0.0000191041869460 0.0000370636892936
1.45975325 0.0000000506162370 0.0000190753060234 0.0000371203917995
1.46088696 0.0000000505802497 0.0000190461455272 0.0000371765375467
1.46202067 0.0000000505439751 0.0000190169072547 0.0000372325284061
1.46315438 0.0000000505069438 0.0000189874668495 0.0000372881004890
1.46428810 0.0000000504693582 0.0000189578783851 0.0000373433658249
1.46542181 0.0000000504312882 0.0000189281623232 0.0000373983561262
1.46655552 0.0000000503924008 0.0000188982309092 0.0000374528822390
1.46768923 0.0000000503532977 0.0000188682434755 0.0000375072827104
1.46882294 0.0000000503131181 0.0000188379764368 0.0000375610560815
1.46995665 0.0000000502729385 0.0000188077093982 0.0000376148294527
1.47109036 0.0000000502315257 0.0000187771266902 0.0000376678660391
1.47222407 0.0000000501900639 0.0000187465314326 0.0000377208733344
1.47335779 0.0000000501476397 0.0000187156935020 0.0000377732910563
1.47449150 0.0000000501049059 0.0000186847775104 0.0000378255191292
1.47562521 0.0000000500614764 0.0000186536888135 0.0000378773103393
1.47675892 0.0000000500174812 0.0000186224596497 0.0000379287462344
1.47789263 0.0000000499730528 0.0000185911246719 0.0000379799033601
1.47902634 0.0000000499278070 0.0000185595899730 0.0000380305343161
1.48016005 0.0000000498823862 0.0000185280132283 0.0000380810498599
1.48129376 0.0000000498359010 0.0000184961807050 0.0000381308633131
1.48242748 0.0000000497894158 0.0000184643481816 0.0000381806767663
1.48356119 0.0000000497417813 0.0000184322441700 0.0000382297134407
1.48469490 0.0000000496940682 0.0000184001216042 0.0000382786970281
1.48582861 0.0000000496454662 0.0000183677927900 0.0000383270651942
1.48696232 0.0000000495965370 0.0000183353880333 0.0000383752067565
1.48809603 0.0000000495469748 0.0000183028390822 0.0000384228993528
1.48922974 0.0000000494968416 0.0000182701600538 0.0000384701869376
1.49036345 0.0000000494463264 0.0000182373956570 0.0000385171969828
1.49149717 0.0000000493950015 0.0000182044503417 0.0000385636188477
1.49263088 0.0000000493435405 0.0000181714752151 0.0000386099394418
1.49376459 0.0000000492910367 0.0000181382716615 0.0000386554840570
1.49489830 0.0000000492385329 0.0000181050681079 0.0000387010286721
1.49603201 0.0000000491849677 0.0000180716368642 0.0000387457644332
1.49716572 0.0000000491312979 0.0000180381831825 0.0000387904204848
1.49829943 0.0000000490768153 0.0000180045588848 0.0000388344421446
1.49943314 0.0000000490219928 0.0000179708632450 0.0000388781985374
1.50056686 0.0000000489666007 0.0000179370507399 0.0000389214996639
1.50170057 0.0000000489106390 0.0000179031213695 0.0000389643455240
1.50283428 0.0000000488543455 0.0000178691255254 0.0000390069197709
1.50396799 0.0000000487972584 0.0000178349707078 0.0000390488444487
1.50510170 0.0000000487400717 0.0000178007964141 0.0000390906855561
1.50623541 0.0000000486818733 0.0000177664244860 0.0000391316786290
1.50736912 0.0000000486236750 0.0000177320525580 0.0000391726717019
1.50850283 0.0000000485645065 0.0000176974960031 0.0000392128316988
1.50963655 0.0000000485052113 0.0000176629153531 0.0000392528829735
1.51077026 0.0000000484451808 0.0000176281986276 0.0000392922876119
1.51190397 0.0000000483848034 0.0000175934176935 0.0000393313871274
1.51303768 0.0000000483239198 0.0000175585457960 0.0000393700306442
1.51417139 0.0000000482624750 0.0000175235730630 0.0000394081686742
1.51530510 0.0000000482007471 0.0000174885510093 0.0000394460453978
1.51643881 0.0000000481382502 0.0000174533950081 0.0000394832124530
1.51757252 0.0000000480756870 0.0000174182278316 0.0000395203168028
1.51870624 0.0000000480121534 0.0000173828971359 0.0000395565036337
1.51983995 0.0000000479486199 0.0000173475664402 0.0000395926904646
1.52097366 0.0000000478842094 0.0000173120931114 0.0000396280277198
1.52210737 0.0000000478196548 0.0000172765963361 0.0000396632253187
1.52324108 0.0000000477544432 0.0000172409966552 0.0000396977705515
1.52437479 0.0000000476888835 0.0000172053424540 0.0000397319701549
1.52550850 0.0000000476228803 0.0000171696215407 0.0000397657183079
1.52664221 0.0000000475563317 0.0000171338186043 0.0000397989113989
1.52777593 0.0000000474895465 0.0000170979815920 0.0000398318575101
1.52890964 0.0000000474220255 0.0000170620386456 0.0000398640358203
1.53004335 0.0000000473544679 0.0000170260906808 0.0000398961750234
1.53117706 0.0000000472859912 0.0000169900164822 0.0000399273305352
1.53231077 0.0000000472175144 0.0000169539422837 0.0000399584860470
1.53344448 0.0000000471482554 0.0000169177660619 0.0000399887830087
1.53457819 0.0000000470788398 0.0000168815693993 0.0000400189079573
1.53571190 0.0000000470088454 0.0000168453013727 0.0000400483810571
1.53684562 0.0000000469385080 0.0000168089910625 0.0000400774679326
1.53797933 0.0000000468677883 0.0000167726364412 0.0000401061128503
1.53911304 0.0000000467965466 0.0000167362213257 0.0000401341543995
1.54024675 0.0000000467251119 0.0000166997853292 0.0000401619669141
1.54138046 0.0000000466529835 0.0000166632742745 0.0000401889561423
1.54251417 0.0000000465808441 0.0000166267621317 0.0000402159321324
1.54364788 0.0000000465078467 0.0000165901640256 0.0000402418623054
1.54478159 0.0000000464348493 0.0000165535659196 0.0000402677924784
1.54591531 0.0000000463611649 0.0000165169047237 0.0000402928623949
1.54704902 0.0000000462873166 0.0000164802284736 0.0000403177270406
1.54818273 0.0000000462129668 0.0000164435105390 0.0000403419462809
1.54931644 0.0000000461382858 0.0000164067650693 0.0000403657391911
1.55045015 0.0000000460632814 0.0000163699956649 0.0000403891041995
1.55158386 0.0000000459877862 0.0000163331899153 0.0000404118194312
1.55271757 0.0000000459121382 0.0000162963743152 0.0000404343267545
1.55385128 0.0000000458358473 0.0000162595172380 0.0000404559586318
1.55498499 0.0000000457595564 0.0000162226601607 0.0000404775905091
1.55611871 0.0000000456824990 0.0000161857612796 0.0000404981480345
1.55725242 0.0000000456054314 0.0000161488618378 0.0000405186911498
1.55838613 0.0000000455277715 0.0000161119362954 0.0000405383792539
1.55951984 0.0000000454499461 0.0000160750034606 0.0000405578284695
1.56065355 0.0000000453716949 0.0000160380565510 0.0000405766442788
1.56178726 0.0000000452931310 0.0000160010993007 0.0000405949947281
1.56292097 0.0000000452143000 0.0000159641363196 0.0000406129354738
1.56405468 0.0000000451350169 0.0000159271636357 0.0000406301825628
1.56518840 0.0000000450556176 0.0000158901898799 0.0000406472455812
1.56632211 0.0000000449756349 0.0000158532107457 0.0000406633849892
1.56745582 0.0000000448956523 0.0000158162316116 0.0000406795243971
1.56858953 0.0000000448150163 0.0000157792549115 0.0000406945954030
1.56972324 0.0000000447343539 0.0000157422783101 0.0000407096230841
1.57085695 0.0000000446531926 0.0000157053104114 0.0000407238075809
1.57199066 0.0000000445718702 0.0000156683453232 0.0000407377197653
1.57312437 0.0000000444901955 0.0000156313915189 0.0000407510156823
1.57425809 0.0000000444082333 0.0000155944469194 0.0000407638088767
1.57539180 0.0000000443260569 0.0000155575125000 0.0000407762142500
1.57652551 0.0000000442434751 0.0000155205973576 0.0000407878852388
1.57765922 0.0000000441608091 0.0000154836876105 0.0000407993982112
1.57879293 0.0000000440776281 0.0000154468108845 0.0000408099440575
1.57992664 0.0000000439944471 0.0000154099341585 0.0000408204899039
1.58106035 0.0000000439107248 0.0000153731017317 0.0000408299809255
1.58219406 0.0000000438269651 0.0000153362723696 0.0000408393989717
1.58332778 0.0000000437427980 0.0000152994841133 0.0000408479918222
1.58446149 0.0000000436584802 0.0000152627110491 0.0000408562796909
1.58559520 0.0000000435738805 0.0000152259722233 0.0000408639731155
1.58672891 0.0000000434890256 0.0000151892643751 0.0000408711287097
1.58786262 0.0000000434040055 0.0000151525802331 0.0000408779215620
1.58899633 0.0000000433186343 0.0000151159465008 0.0000408839430662
1.59013004 0.0000000432332063 0.0000150793222886 0.0000408898343078
1.59126375 0.0000000431473400 0.0000150427715518 0.0000408947201882
1.59239747 0.0000000430614736 0.0000150062208150 0.0000408996060687
1.59353118 0.0000000429751761 0.0000149697536237 0.0000409034578940
1.59466489 0.0000000428888357 0.0000149332947396 0.0000409072068990
1.59579860 0.0000000428021765 0.0000148969067793 0.0000409101543930
1.59693231 0.0000000427153834 0.0000148605485804 0.0000409127655535
1.59806602 0.0000000426283750 0.0000148242450464 0.0000409148082858
1.59919973 0.0000000425411507 0.0000147879963382 0.0000409162809155
1.60033344 0.0000000424538059 0.0000147517824146 0.0000409174185646
1.60146716 0.0000000423661718 0.0000147156519739 0.0000409177522604
1.60260087 0.0000000422785032 0.0000146795328335 0.0000409179846138
1.60373458 0.0000000421904810 0.0000146435294056 0.0000409171792555
1.60486829 0.0000000421024589 0.0000146075259777 0.0000409163738972
1.60600200 0.0000000420141128 0.0000145716425066 0.0000409145619603
1.60713571 0.0000000419257243 0.0000145357748036 0.0000409126177112
1.60826942 0.0000000418371018 0.0000145000051025 0.0000409099008266
1.60940313 0.0000000417483687 0.0000144642818009 0.0000409068181330
1.61053685 0.0000000416594827 0.0000144286309685 0.0000409031966980
1.61167056 0.0000000415704269 0.0000143930607074 0.0000408989762896
1.61280427 0.0000000414812903 0.0000143575338275 0.0000408944508105
1.61393798 0.0000000413919338 0.0000143221252061 0.0000408890936999
1.61507169 0.0000000413025596 0.0000142867273471 0.0000408836647915
1.61620540 0.0000000412129244 0.0000142514889226 0.0000408771722741
1.61733911 0.0000000411232891 0.0000142162504981 0.0000408706797567
1.61847282 0.0000000410334338 0.0000141811654228 0.0000408632143140
1.61960654 0.0000000409435420 0.0000141461057087 0.0000408555879676
1.62074025 0.0000000408534972 0.0000141111682104 0.0000408472225122
1.62187396 0.0000000407633711 0.0000140762956738 0.0000408384641970
1.62300767 0.0000000406731500 0.0000140415107243 0.0000408291999518
1.62414138 0.0000000405828117 0.0000140068337843 0.0000408193118094
1.62527509 0.0000000404924274 0.0000139722063360 0.0000408091501057
1.62640880 0.0000000404018993 0.0000139377333616 0.0000407981345590
1.62754251 0.0000000403113649 0.0000139032683477 0.0000407870768361
1.62867623 0.0000000402206693 0.0000138690076553 0.0000407749365887
1.62980994 0.0000000401299737 0.0000138347469629 0.0000407627963413
1.63094365 0.0000000400391572 0.0000138006698410 0.0000407497224292
1.63207736 0.0000000399483165 0.0000137666296928 0.0000407364604646
1.63321107 0.0000000398573988 0.0000137327330179 0.0000407224969986
1.63434478 0.0000000397664353 0.0000136989216196 0.0000407081165794
1.63547849 0.0000000396754295 0.0000136652102059 0.0000406932656011
1.63661220 0.0000000395843658 0.0000136316357050 0.0000406777702685
1.63774592 0.0000000394932852 0.0000135981143440 0.0000406620339264
1.63887963 0.0000000394021436 0.0000135647848273 0.0000406454274991
1.64001334 0.0000000393110014 0.0000135314582872 0.0000406288080482
1.64114705 0.0000000392198045 0.0000134983817792 0.0000406110946216
1.64228076 0.0000000391286076 0.0000134653052713 0.0000405933811949
1.64341447 0.0000000390373843 0.0000134324392654 0.0000405747783688
1.64454818 0.0000000389461546 0.0000133996237263 0.0000405559623138
1.64568189 0.0000000388549186 0.0000133669699002 0.0000405364858545
1.64681561 0.0000000387636786 0.0000133344232238 0.0000405165718167
1.64794932 0.0000000386724434 0.0000133019862053 0.0000404962245719
1.64908303 0.0000000385812155 0.0000132697162170 0.0000404752174702
1.65021674 0.0000000384899943 0.0000132375006075 0.0000404540023929
1.65135045 0.0000000383988011 0.0000132055150624 0.0000404319074185
1.65248416 0.0000000383076079 0.0000131735295173 0.0000404098124440
1.65361787 0.0000000382164711 0.0000131418320175 0.0000403866501808
1.65475158 0.0000000381253351 0.0000131101385988 0.0000403634727957
1.65588530 0.0000000380342613 0.0000130786792382 0.0000403394546508
1.65701901 0.0000000379432050 0.0000130472855549 0.0000403152005865
1.65815272 0.0000000378522074 0.0000130160687770 0.0000402903300942
1.65928643 0.0000000377612532 0.0000129849823623 0.0000402650053504
1.66042014 0.0000000376703451 0.0000129540125805 0.0000402392861477
1.66155385 0.0000000375795154 0.0000129232408897 0.0000402128969907
1.66268756 0.0000000374887100 0.0000128925224874 0.0000401863328166
1.66382127 0.0000000373980273 0.0000128620728962 0.0000401588857779
1.66495498 0.0000000373073446 0.0000128316233051 0.0000401314387391
1.66608870 0.0000000372168244 0.0000128014900290 0.0000401029823478
1.66722241 0.0000000371263110 0.0000127713698318 0.0000400744842220
1.66835612 0.0000000370359423 0.0000127415038210 0.0000400451976998
1.66948983 0.0000000369456206 0.0000127117202289 0.0000400156555436
1.67062354 0.0000000368554165 0.0000126821256890 0.0000399855431948
1.67175725 0.0000000367653086 0.0000126526858281 0.0000399549643246
1.67289096 0.0000000366752822 0.0000126233669315 0.0000399240305528
1.67402467 0.0000000365854105 0.0000125942778412 0.0000398924225433
1.67515839 0.0000000364955748 0.0000125652387267 0.0000398606718511
1.67629210 0.0000000364059614 0.0000125365073578 0.0000398280425332
1.67742581 0.0000000363163480 0.0000125077759889 0.0000397954132153
1.67855952 0.0000000362269967 0.0000124793853435 0.0000397618369807
1.67969323 0.0000000361376637 0.0000124510185567 0.0000397281944395
1.68082694 0.0000000360485513 0.0000124229226377 0.0000396938189228
1.68196065 0.0000000359595207 0.0000123949272018 0.0000396591714958
1.68309436 0.0000000358706602 0.0000123671299516 0.0000396240017448
1.68422808 0.0000000357819540 0.0000123395125418 0.0000395883580196
1.68536179 0.0000000356933583 0.0000123120178666 0.0000395523991775
1.68649550 0.0000000356049984 0.0000122847850630 0.0000395157679896
1.68762921 0.0000000355166805 0.0000122575968319 0.0000394790252950
1.68876292 0.0000000354286886 0.0000122307551175 0.0000394414157257
1.68989663 0.0000000353406968 0.0000122039134031 0.0000394038061564
1.69103034 0.0000000352530591 0.0000121774329225 0.0000393653158859
1.69216405 0.0000000351654570 0.0000121509886821 0.0000393267372602
1.69329777 0.0000000350781444 0.0000121248285573 0.0000392874834637
1.69443148 0.0000000349909536 0.0000120987880757 0.0000392479453476
1.69556519 0.0000000349039786 0.0000120729519623 0.0000392079337853
1.69669890 0.0000000348172207 0.0000120473214228 0.0000391674459836
1.69783261 0.0000000347305961 0.0000120218129368 0.0000391266825068
1.69896632 0.0000000346442925 0.0000119965984193 0.0000390852550606
1.70010003 0.0000000345580308 0.0000119714211370 0.0000390437456112
1.70123374 0.0000000344722026 0.0000119466286173 0.0000390013887953
1.70236746 0.0000000343863745 0.0000119218360976 0.0000389590319794
1.70350117 0.0000000343009850 0.0000118974214224 0.0000389158637258
1.70463488 0.0000000342156536 0.0000118730567700 0.0000388725880463
1.70576859 0.0000000341306731 0.0000118489860927 0.0000388286967087
1.70690230 0.0000000340458594 0.0000118250550695 0.0000387845129000
1.70803601 0.0000000339613004 0.0000118013317364 0.0000387399049153
1.70916972 0.0000000338770253 0.0000117778399956 0.0000386948239379
1.71030343 0.0000000337928999 0.0000117544673110 0.0000386495058292
1.71143715 0.0000000337091843 0.0000117314203954 0.0000386035388666
1.71257086 0.0000000336255049 0.0000117084016209 0.0000385575172426
1.71370457 0.0000000335423693 0.0000116858049617 0.0000385106756984
1.71483828 0.0000000334592337 0.0000116632083025 0.0000384638341542
1.71597199 0.0000000333766130 0.0000116410022314 0.0000384162527483
1.71710570 0.0000000332940780 0.0000116188611467 0.0000383685482436
1.71823941 0.0000000332119479 0.0000115970205844 0.0000383202886302
1.71937312 0.0000000331300338 0.0000115753402780 0.0000382717330005
1.72050684 0.0000000330484062 0.0000115538682414 0.0000382228022536
1.72164055 0.0000000329671332 0.0000115326538016 0.0000381734075459
1.72277426 0.0000000328860201 0.0000115115532631 0.0000381238128201
1.72390797 0.0000000328054082 0.0000114908096612 0.0000380735912898
1.72504168 0.0000000327248214 0.0000114700835479 0.0000380233398198
1.72617539 0.0000000326448905 0.0000114498156372 0.0000379723039276
1.72730910 0.0000000325649596 0.0000114295477265 0.0000379212680355
1.72844281 0.0000000324856115 0.0000114096793459 0.0000378695654364
1.72957653 0.0000000324063813 0.0000113898918604 0.0000378177278454
1.73071024 0.0000000323276023 0.0000113704082374 0.0000377653960712
1.73184395 0.0000000322490924 0.0000113511057906 0.0000377127696432
1.73297766 0.0000000321708941 0.0000113320095947 0.0000376598163612
1.73411137 0.0000000320931238 0.0000113131966786 0.0000376064141539
1.73524508 0.0000000320155175 0.0000112944905321 0.0000375528471058
1.73637879 0.0000000319385060 0.0000112761715160 0.0000374986823694
1.73751250 0.0000000318615030 0.0000112578579941 0.0000374445093710
1.73864622 0.0000000317852692 0.0000112400371235 0.0000373895955448
1.73977993 0.0000000317090355 0.0000112222162529 0.0000373346817185
1.74091364 0.0000000316334436 0.0000112048001496 0.0000372791751942
1.74204735 0.0000000315580064 0.0000111874815452 0.0000372235259032
1.74318106 0.0000000314830589 0.0000111704670695 0.0000371674430870
1.74431477 0.0000000314084368 0.0000111536547260 0.0000371110721385
1.74544848 0.0000000313341444 0.0000111370441836 0.0000370544212435
1.74658219 0.0000000312603559 0.0000111207419691 0.0000369973426237
1.74771591 0.0000000311867296 0.0000111045376165 0.0000369401319309
1.74884962 0.0000000311137928 0.0000110887492713 0.0000368823598011
1.74998333 0.0000000310408560 0.0000110729609260 0.0000368245876712
1.75111704 0.0000000309687761 0.0000110576824516 0.0000367661463525
1.75225075 0.0000000308967090 0.0000110424115872 0.0000367076950458
1.75338446 0.0000000308253343 0.0000110275471504 0.0000366487251945
1.75451817 0.0000000307541547 0.0000110127972487 0.0000365896092123
1.75565188 0.0000000306834955 0.0000109983488278 0.0000365301194744
1.75678560 0.0000000306132209 0.0000109841232405 0.0000364703534823
1.75791931 0.0000000305432874 0.0000109700927633 0.0000364103525657
1.75905302 0.0000000304739352 0.0000109563947104 0.0000363499513901
1.76018673 0.0000000304047377 0.0000109427840543 0.0000362894480640
1.76132044 0.0000000303363249 0.0000109296166241 0.0000362284266884
1.76245415 0.0000000302679121 0.0000109164491939 0.0000361674053129
1.76358786 0.0000000302004169 0.0000109037937632 0.0000361058033435
1.76472157 0.0000000301329605 0.0000108911599111 0.0000360441769046
1.76585529 0.0000000300662380 0.0000108789307252 0.0000359821055309
1.76698900 0.0000000299997544 0.0000108668332727 0.0000359198893148
1.76812271 0.0000000299338142 0.0000108550319219 0.0000358573576310
1.76925642 0.0000000298683200 0.0000108434735567 0.0000357945670694
1.77039013 0.0000000298031717 0.0000108321015794 0.0000357315842245
1.77152384 0.0000000297386830 0.0000108210848540 0.0000356682348907
1.77265755 0.0000000296743361 0.0000108101437366 0.0000356048100874
1.77379126 0.0000000296108687 0.0000107996710681 0.0000355409176927
1.77492497 0.0000000295474013 0.0000107891983995 0.0000354770252979
1.77605869 0.0000000294849023 0.0000107792359140 0.0000354126405763
1.77719240 0.0000000294224718 0.0000107693095832 0.0000353482209654
1.77832611 0.0000000293608083 0.0000107597829182 0.0000352834288249
1.77945982 0.0000000292994302 0.0000107504050692 0.0000352184979726
1.78059353 0.0000000292386111 0.0000107413154172 0.0000351533078996
1.78172724 0.0000000291783006 0.0000107324880569 0.0000350878819065
1.78286095 0.0000000291183347 0.0000107238365576 0.0000350223034342
1.78399466 0.0000000290591066 0.0000107155615551 0.0000349563985226
1.78512838 0.0000000290000027 0.0000107073492951 0.0000348904412307
1.78626209 0.0000000289418715 0.0000106996283814 0.0000348240737404
1.78739580 0.0000000288837404 0.0000106919074678 0.0000347577062502
1.78852951 0.0000000288266184 0.0000106846911615 0.0000346909336390
1.78966322 0.0000000287695986 0.0000106775259289 0.0000346241200236
1.79079693 0.0000000287133699 0.0000106707523290 0.0000345570044512
1.79193064 0.0000000286574754 0.0000106641442307 0.0000344897612736
1.79306435 0.0000000286021480 0.0000106578141246 0.0000344223125598
1.79419807 0.0000000285473927 0.0000106517644745 0.0000343546564881
1.79533178 0.0000000284929747 0.0000106458785962 0.0000342868844916
1.79646549 0.0000000284393720 0.0000106403885683 0.0000342188322951
1.79759920 0.0000000283858714 0.0000106349475980 0.0000341507469134
1.79873291 0.0000000283334346 0.0000106300182266 0.0000340823154580
1.79986662 0.0000000282809977 0.0000106250888552 0.0000340138840026
1.80100033 0.0000000282296010 0.0000106206549694 0.0000339451328706
1.80213404 0.0000000281783430 0.0000106162871483 0.0000338763391151
1.80326776 0.0000000281278918 0.0000106123001225 0.0000338073115521
1.80440147 0.0000000280778251 0.0000106084946050 0.0000337381725433
1.80553518 0.0000000280283268 0.0000106049548171 0.0000336688786417
1.80666889 0.0000000279794639 0.0000106017122160 0.0000335994115109
1.80780260 0.0000000279309255 0.0000105986199897 0.0000335298613942
1.80893631 0.0000000278832784 0.0000105959407767 0.0000334600833522
1.81007002 0.0000000278357072 0.0000105932963816 0.0000333902871745
1.81120373 0.0000000277892876 0.0000105911808875 0.0000333202155075
1.81233745 0.0000000277428681 0.0000105890653935 0.0000332501438405
1.81347116 0.0000000276975099 0.0000105874329537 0.0000331798355178
1.81460487 0.0000000276523293 0.0000105858813685 0.0000331094875833
1.81573858 0.0000000276079632 0.0000105846971851 0.0000330389710199
1.81687229 0.0000000275640328 0.0000105837095575 0.0000329683642420
1.81800600 0.0000000275206651 0.0000105829735962 0.0000328976497409
1.81913971 0.0000000274779956 0.0000105825498338 0.0000328268016063
1.82027342 0.0000000274356328 0.0000105822620061 0.0000327558994934
1.82140714 0.0000000273942348 0.0000105824018754 0.0000326848275465
1.82254085 0.0000000273528829 0.0000105825620386 0.0000326137481699
1.82367456 0.0000000273127666 0.0000105832651652 0.0000325424700091
1.82480827 0.0000000272726502 0.0000105839682918 0.0000324711918482
1.82594198 0.0000000272336070 0.0000105851389906 0.0000323997570108
1.82707569 0.0000000271947822 0.0000105864048591 0.0000323282902835
1.82820940 0.0000000271567716 0.0000105880224443 0.0000322567166341
1.82934311 0.0000000271192479 0.0000105898503982 0.0000321850790324
1.83047683 0.0000000270822754 0.0000105919144236 0.0000321133770212
1.83161054 0.0000000270460621 0.0000105943036663 0.0000320415862780
1.83274425 0.0000000270101331 0.0000105968136316 0.0000319697663698
1.83387796 0.0000000269752391 0.0000105997632255 0.0000318978402534
1.83501167 0.0000000269403588 0.0000106027185766 0.0000318259129267
1.83614538 0.0000000269067927 0.0000106062274441 0.0000317538692374
1.83727909 0.0000000268732267 0.0000106097363116 0.0000316818255480
1.83841280 0.0000000268407364 0.0000106136944962 0.0000316097015485
1.83954652 0.0000000268085065 0.0000106177614197 0.0000315375581133
1.84068023 0.0000000267770831 0.0000106221623624 0.0000314653655404
1.84181394 0.0000000267461974 0.0000106267859846 0.0000313931402090
1.84294765 0.0000000267158454 0.0000106316288300 0.0000313208895959
1.84408136 0.0000000266863114 0.0000106368076542 0.0000312486002363
1.84521507 0.0000000266570352 0.0000106420914933 0.0000311763021224
1.84634878 0.0000000266288602 0.0000106478238841 0.0000311039666161
1.84748249 0.0000000266006852 0.0000106535562748 0.0000310316311099
1.84861621 0.0000000265738551 0.0000106598319376 0.0000309592677841
1.84974992 0.0000000265470461 0.0000106661161206 0.0000308869040220
1.85088363 0.0000000265213070 0.0000106728288867 0.0000308145321851
1.85201734 0.0000000264958705 0.0000106796629499 0.0000307421580629
1.85315105 0.0000000264712259 0.0000106868116127 0.0000306697882681
1.85428476 0.0000000264471684 0.0000106941935061 0.0000305974216816
1.85541847 0.0000000264236220 0.0000107017768062 0.0000305250644808
1.85655218 0.0000000264009492 0.0000107097043431 0.0000304527233218
1.85768590 0.0000000263785044 0.0000107177209685 0.0000303803892645
1.85881961 0.0000000263572220 0.0000107261918257 0.0000303080914163
1.85995332 0.0000000263359396 0.0000107346626828 0.0000302357935681
1.86108703 0.0000000263159954 0.0000107436521307 0.0000301635543816
1.86222074 0.0000000262961086 0.0000107526638492 0.0000300913177143
1.86335445 0.0000000262772774 0.0000107620812476 0.0000300191406128
1.86448816 0.0000000262587912 0.0000107716312339 0.0000299469829792
1.86562187 0.0000000262410757 0.0000107814749800 0.0000298748784785
1.86675559 0.0000000262239945 0.0000107915605068 0.0000298028177093
1.86788930 0.0000000262073973 0.0000108018289466 0.0000297307963154
1.86902301 0.0000000261917255 0.0000108124471538 0.0000296588502152
1.87015672 0.0000000261762490 0.0000108231385828 0.0000295869224231
1.87129043 0.0000000261619904 0.0000108342864795 0.0000295151087655
1.87242414 0.0000000261477317 0.0000108454343763 0.0000294432951078
1.87355785 0.0000000261347949 0.0000108570736087 0.0000293716215824
1.87469156 0.0000000261219530 0.0000108687480749 0.0000292999581059
1.87582528 0.0000000261101446 0.0000108808034893 0.0000292284168363
1.87695899 0.0000000260987225 0.0000108930012783 0.0000291569212399
1.87809270 0.0000000260880441 0.0000109054708956 0.0000290855226402
1.87922641 0.0000000260780447 0.0000109181886375 0.0000290142125790
1.88036012 0.0000000260684980 0.0000109310704327 0.0000289429670452
1.88149383 0.0000000260599237 0.0000109443046386 0.0000288718601259
1.88262754 0.0000000260515100 0.0000109575965416 0.0000288007780349
1.88376125 0.0000000260443630 0.0000109713436096 0.0000287298918114
1.88489496 0.0000000260372160 0.0000109850906776 0.0000286590055880
1.88602868 0.0000000260313656 0.0000109992997285 0.0000285883354897
1.88716239 0.0000000260256476 0.0000110135559509 0.0000285176874592
1.88829610 0.0000000260209341 0.0000110281670342 0.0000284472189326
1.88942981 0.0000000260166466 0.0000110429286082 0.0000283768265308
1.89056352 0.0000000260130706 0.0000110579394405 0.0000283065698253
1.89169723 0.0000000260102146 0.0000110732024809 0.0000282364504220
1.89283094 0.0000000260077767 0.0000110886107523 0.0000281664157604
1.89396465 0.0000000260063529 0.0000111043713094 0.0000280965866559
1.89509837 0.0000000260050534 0.0000111201746871 0.0000280267842336
1.89623208 0.0000000260050622 0.0000111364287694 0.0000279572626537
1.89736579 0.0000000260050710 0.0000111526828516 0.0000278877410737
1.89849950 0.0000000260063428 0.0000111693685037 0.0000278185057304
1.89963321 0.0000000260077841 0.0000111861121064 0.0000277493088225
1.90076692 0.0000000260101944 0.0000112031841625 0.0000276803430894
1.90190063 0.0000000260130680 0.0000112204133050 0.0000276114879182
1.90303434 0.0000000260166163 0.0000112378694507 0.0000275428018177
1.90416806 0.0000000260209214 0.0000112555802224 0.0000274743053612
1.90530177 0.0000000260256073 0.0000112734181855 0.0000274059088809
1.90643548 0.0000000260313429 0.0000112916068033 0.0000273377880258
1.90756919 0.0000000260371657 0.0000113098243649 0.0000272696911181
1.90870290 0.0000000260443303 0.0000113284872426 0.0000272019626560
1.90983661 0.0000000260514950 0.0000113471501203 0.0000271342341939
1.91097032 0.0000000260598813 0.0000113662160800 0.0000270668558605
1.91210403 0.0000000260684732 0.0000113853499125 0.0000269995364836
1.91323775 0.0000000260779926 0.0000114047883086 0.0000269324941078
1.91437146 0.0000000260880098 0.0000114243901708 0.0000268656004049
1.91550517 0.0000000260986609 0.0000114441994989 0.0000267989037212
1.91663888 0.0000000261101008 0.0000114642669610 0.0000267324521736
1.91777259 0.0000000261218821 0.0000114844459387 0.0000266661108743
1.91890630 0.0000000261347419 0.0000115049771969 0.0000266001178517
1.92004001 0.0000000261476517 0.0000115255247880 0.0000265341415860
1.92117372 0.0000000261619283 0.0000115465188112 0.0000264686233426
1.92230744 0.0000000261762049 0.0000115675128344 0.0000264031050991
1.92344115 0.0000000261916547 0.0000115888909382 0.0000263379943863
1.92457486 0.0000000262073445 0.0000116103476271 0.0000262729670566
1.92570857 0.0000000262239151 0.0000116320941078 0.0000262082565549
1.92684228 0.0000000262410143 0.0000116540144636 0.0000261437361500
1.92797599 0.0000000262587035 0.0000116761304462 0.0000260794352478
1.92910970 0.0000000262772079 0.0000116985167432 0.0000260154376514
1.93024341 0.0000000262960130 0.0000117210038787 0.0000259515556871
1.93137713 0.0000000263159180 0.0000117438598343 0.0000258880966516
1.93251084 0.0000000263358363 0.0000117667203301 0.0000258246429133
1.93364455 0.0000000263571370 0.0000117900512623 0.0000257617380557
1.93477826 0.0000000263784377 0.0000118133821945 0.0000256988331982
1.93591197 0.0000000264008570 0.0000118371008771 0.0000256363865788
1.93704568 0.0000000264235481 0.0000118609138391 0.0000255740513775
1.93817939 0.0000000264470693 0.0000118850209906 0.0000255120667411
1.93931310 0.0000000264711453 0.0000119093248701 0.0000254503165315
1.94044682 0.0000000264957649 0.0000119338264743 0.0000253888028638
1.94158053 0.0000000265212200 0.0000119586320434 0.0000253276528349
1.94271424 0.0000000265469344 0.0000119835348062 0.0000252666190645
1.94384795 0.0000000265737622 0.0000120088547082 0.0000252060842552
1.94498166 0.0000000266005899 0.0000120341746102 0.0000251455494459
1.94611537 0.0000000266287616 0.0000120600147157 0.0000250856345482
1.94724908 0.0000000266569555 0.0000120858633745 0.0000250257298434
1.94838279 0.0000000266862077 0.0000121121362415 0.0000249663272541
1.94951651 0.0000000267157607 0.0000121385296812 0.0000249070673813
1.95065022 0.0000000267460890 0.0000121652455162 0.0000248481856930
1.95178393 0.0000000267769938 0.0000121922010809 0.0000247895852186
1.95291764 0.0000000268083939 0.0000122193704553 0.0000247312329604
1.95405135 0.0000000268406430 0.0000122469064217 0.0000246733062863
1.95518506 0.0000000268731103 0.0000122745401850 0.0000246154919237
1.95631877 0.0000000269066957 0.0000123026752675 0.0000245582532838
1.95745248 0.0000000269402812 0.0000123308103501 0.0000245010146438
1.95858620 0.0000000269751390 0.0000123595372140 0.0000244444486740
1.95971991 0.0000000270100525 0.0000123882899655 0.0000243879121304
1.96085362 0.0000000270459595 0.0000124175211111 0.0000243319146802
1.96198733 0.0000000270821924 0.0000124469092297 0.0000242760941202
1.96312104 0.0000000271191432 0.0000124766542043 0.0000242206732814
1.96425475 0.0000000271566867 0.0000125066937647 0.0000241655824139
1.96538846 0.0000000271946760 0.0000125369612104 0.0000241107462085
1.96652217 0.0000000272335208 0.0000125676658437 0.0000240563985609
1.96765589 0.0000000272725431 0.0000125984633474 0.0000240021549407
1.96878960 0.0000000273126796 0.0000126298434009 0.0000239485638555
1.96992331 0.0000000273528161 0.0000126612234544 0.0000238949727703
1.97105702 0.0000000273941476 0.0000126932390544 0.0000238420993327
1.97219073 0.0000000274355659 0.0000127253007667 0.0000237892779642
1.97332444 0.0000000274779089 0.0000127578591750 0.0000237370257650
1.97445815 0.0000000275205988 0.0000127906039071 0.0000236849870762
1.97559186 0.0000000275639470 0.0000128237030286 0.0000236333636582
1.97672558 0.0000000276078980 0.0000128571265912 0.0000235821204177
1.97785929 0.0000000276522453 0.0000128907620269 0.0000235311332480
1.97899300 0.0000000276974465 0.0000129248541449 0.0000234806980269
1.98012671 0.0000000277427863 0.0000129590191145 0.0000234303544964
1.98126042 0.0000000277892267 0.0000129937630636 0.0000233807396652
1.98239413 0.0000000278356671 0.0000130285070127 0.0000233311248340
1.98352784 0.0000000278832206 0.0000130638207687 0.0000232822648136
1.98466155 0.0000000279308887 0.0000130991932152 0.0000232334825394
1.98579527 0.0000000279794098 0.0000131349855747 0.0000231852926693
1.98692898 0.0000000280282938 0.0000131709566391 0.0000231373549126
1.98806269 0.0000000280777754 0.0000132072068804 0.0000230898421422
1.98919640 0.0000000281278634 0.0000132437404344 0.0000230427606542
1.99033011 0.0000000281782983 0.0000132804255872 0.0000229959318515
1.99146382 0.0000000282295779 0.0000133174797834 0.0000229497181714
1.99259753 0.0000000282809588 0.0000133545747423 0.0000229035801226
1.99373124 0.0000000283334173 0.0000133921027615 0.0000228582455747
1.99486495 0.0000000283858758 0.0000134296307807 0.0000228129110268
1.99599867 0.0000000284393613 0.0000134675313875 0.0000227683606744
1.99713238 0.0000000284929858 0.0000135054823777 0.0000227239163652
1.99826609 0.0000000285103743 0.0000135177885444 0.0000227095046443
1.99939980 0.0000000285103743 0.0000135177885444 0.0000227095046443
2.00053351 0.0000000286574799 0.0000136204707718 0.0000225934236864
2.00166722 0.0000000287133965 0.0000136591045881 0.0000225507922906
2.00280093 0.0000000287696118 0.0000136978067908 0.0000225084056917
2.00393464 0.0000000288266539 0.0000137366982398 0.0000224666965223
2.00506836 0.0000000288837630 0.0000137756018918 0.0000224250435733
2.00620207 0.0000000289419165 0.0000138146957319 0.0000223842668404
2.00733578 0.0000000290000700 0.0000138537895721 0.0000223434901074
2.00846949 0.0000000290591618 0.0000138930109356 0.0000223035192788
2.00960320 0.0000000291184124 0.0000139322539002 0.0000222636849619
2.01073691 0.0000000291783667 0.0000139715611689 0.0000222244695509
2.01187062 0.0000000292386999 0.0000140109030629 0.0000221855873970
2.01300433 0.0000000292995080 0.0000140502684239 0.0000221471330470
2.01413805 0.0000000293609088 0.0000140896630700 0.0000221092125679
2.01527176 0.0000000294225620 0.0000141290604381 0.0000220715248311
2.01640547 0.0000000294850153 0.0000141684664397 0.0000220345753014
2.01753918 0.0000000295475045 0.0000142078715875 0.0000219976596387
2.01867289 0.0000000296109950 0.0000142472528821 0.0000219616900932
2.01980660 0.0000000296744855 0.0000142866341768 0.0000219257205477
2.02094031 0.0000000297388232 0.0000143259697704 0.0000218905711059
2.02207402 0.0000000298033351 0.0000143652959644 0.0000218555903378
2.02320774 0.0000000298684748 0.0000144045723972 0.0000218212321659
2.02434145 0.0000000299339923 0.0000144438188796 0.0000217872487248
2.02547516 0.0000000299999245 0.0000144830240226 0.0000217536867613
2.02660887 0.0000000300664315 0.0000145221718709 0.0000217207089509
2.02774258 0.0000000301331466 0.0000145612957226 0.0000216879480396
2.02887629 0.0000000302006266 0.0000146003314217 0.0000216559839157
2.03001000 0.0000000302681150 0.0000146393660558 0.0000216240288050
2.03114371 0.0000000303365514 0.0000146782810582 0.0000215930861738
2.03227743 0.0000000304049878 0.0000147171960605 0.0000215621435426
2.03341114 0.0000000304741793 0.0000147560107313 0.0000215320279326
2.03454485 0.0000000305435552 0.0000147948008930 0.0000215021143488
2.03567856 0.0000000306134832 0.0000148335160997 0.0000214728210502
2.03681227 0.0000000306837815 0.0000148721810295 0.0000214439438152
2.03794598 0.0000000307544359 0.0000149107977420 0.0000214154770334
2.03907969 0.0000000308256393 0.0000149493401007 0.0000213876431934
2.04021340 0.0000000308970098 0.0000149878603281 0.0000213600070353
2.04134712 0.0000000309691008 0.0000150262851138 0.0000213332233801
2.04248083 0.0000000310411918 0.0000150647098995 0.0000213064397248
2.04361454 0.0000000311141378 0.0000151030256257 0.0000212806949147
2.04474825 0.0000000311870985 0.0000151413394759 0.0000212549679756
2.04588196 0.0000000312607219 0.0000151795729558 0.0000212300679782
2.04701567 0.0000000313345344 0.0000152177834945 0.0000212054040267
2.04814938 0.0000000314088244 0.0000152559394522 0.0000211813523908
2.04928309 0.0000000314834705 0.0000152940547019 0.0000211577574370
2.05041681 0.0000000315584163 0.0000153321378277 0.0000211345576103
2.05155052 0.0000000316338776 0.0000153701657005 0.0000211120374019
2.05268423 0.0000000317094683 0.0000154081805741 0.0000210896927307
2.05381794 0.0000000317857261 0.0000154461284512 0.0000210682527512
2.05495165 0.0000000318619839 0.0000154840763284 0.0000210468127716
2.05608536 0.0000000319389864 0.0000155219538635 0.0000210264119480
2.05721907 0.0000000320160220 0.0000155598282650 0.0000210060574155
2.05835278 0.0000000320936283 0.0000155976514726 0.0000209865230872
2.05948650 0.0000000321714227 0.0000156354578157 0.0000209672589533
2.06062021 0.0000000322496217 0.0000156732291996 0.0000209485938940
2.06175392 0.0000000323281557 0.0000157109716388 0.0000209304248426
2.06288763 0.0000000324069359 0.0000157486931878 0.0000209126317225
2.06402134 0.0000000324861901 0.0000157863745289 0.0000208955621689
2.06515505 0.0000000325655401 0.0000158240477099 0.0000208786435546
2.06628876 0.0000000326454950 0.0000158616693859 0.0000208626776440
2.06742247 0.0000000327254498 0.0000158992910619 0.0000208467117334
2.06855619 0.0000000328060391 0.0000159368572344 0.0000208317776058
2.06968990 0.0000000328866749 0.0000159744193328 0.0000208169192129
2.07082361 0.0000000329677910 0.0000160119372837 0.0000208028680163
2.07195732 0.0000000330490879 0.0000160494386122 0.0000207891207440
2.07309103 0.0000000331307190 0.0000160869070204 0.0000207759544611
2.07422474 0.0000000332126569 0.0000161243452012 0.0000207633216398
2.07535845 0.0000000332947911 0.0000161617623250 0.0000207510421483
2.07649216 0.0000000333773499 0.0000161991339068 0.0000207395268353
2.07762588 0.0000000334599753 0.0000162364976053 0.0000207281359076
2.07875959 0.0000000335431345 0.0000162737981848 0.0000207177408861
2.07989330 0.0000000336262937 0.0000163110987644 0.0000207073458647
2.08102701 0.0000000337099782 0.0000163483302855 0.0000206979679682
2.08216072 0.0000000337937174 0.0000163855546317 0.0000206886957471
2.08329443 0.0000000338778484 0.0000164227213973 0.0000206802118770
2.08442814 0.0000000339621469 0.0000164598635719 0.0000206720646899
2.08556185 0.0000000340467122 0.0000164969617865 0.0000206644760267
2.08669557 0.0000000341315491 0.0000165340152584 0.0000206574558315
2.08782928 0.0000000342165364 0.0000165710409285 0.0000206507634497
2.08896299 0.0000000343018909 0.0000166079986777 0.0000206448719284
2.09009670 0.0000000343872878 0.0000166449476300 0.0000206390767963
2.09123041 0.0000000344731388 0.0000166818022415 0.0000206343153545
2.09236412 0.0000000345589898 0.0000167186568529 0.0000206295539126
2.09349783 0.0000000346452592 0.0000167554138853 0.0000206257881004
2.09463154 0.0000000347315856 0.0000167921576299 0.0000206221578669
2.09576526 0.0000000348182185 0.0000168288211577 0.0000206192917739
2.09689897 0.0000000349049989 0.0000168654460626 0.0000206167936005
2.09803268 0.0000000349919826 0.0000169020112973 0.0000206148275990
2.09916639 0.0000000350791956 0.0000169385092048 0.0000206134620604
2.10030010 0.0000000351665175 0.0000169749713001 0.0000206123964158
2.10143381 0.0000000352541417 0.0000170113339169 0.0000206121638097
2.10256752 0.0000000353417891 0.0000170476879763 0.0000206119986810
2.10370123 0.0000000354298028 0.0000170839069137 0.0000206128990276
2.10483494 0.0000000355178165 0.0000171201258511 0.0000206137993742
2.10596866 0.0000000356061445 0.0000171562148059 0.0000206156675095
2.10710237 0.0000000356945260 0.0000171922816121 0.0000206177005519
2.10823608 0.0000000357831321 0.0000172282441338 0.0000206204686670
2.10936979 0.0000000358718596 0.0000172641503206 0.0000206236338711
2.11050350 0.0000000359607310 0.0000172999813964 0.0000206273015281
2.11163721 0.0000000360497826 0.0000173357184591 0.0000206315980829
2.11277092 0.0000000361389064 0.0000173714130739 0.0000206361647374
2.11390463 0.0000000362282602 0.0000174069725084 0.0000206415915552
2.11503835 0.0000000363176234 0.0000174425256476 0.0000206470565563
2.11617206 0.0000000364072572 0.0000174778989629 0.0000206536122729
2.11730577 0.0000000364968910 0.0000175132722782 0.0000206601679895
2.11843948 0.0000000365867386 0.0000175484843439 0.0000206676578387
2.11957319 0.0000000366766304 0.0000175836630723 0.0000206753408137
2.12070690 0.0000000367666692 0.0000176187152098 0.0000206837254730
2.12184061 0.0000000368567967 0.0000176536909150 0.0000206925337907
2.12297432 0.0000000369470137 0.0000176885781652 0.0000207018120152
2.12410804 0.0000000370373548 0.0000177233424487 0.0000207117434844
2.12524175 0.0000000371277367 0.0000177580598680 0.0000207219139234
2.12637546 0.0000000372182691 0.0000177926043744 0.0000207329660785
2.12750917 0.0000000373088028 0.0000178271470359 0.0000207440272758
2.12864288 0.0000000373995042 0.0000178614634567 0.0000207561973771
2.12977659 0.0000000374902055 0.0000178957798775 0.0000207683674784
2.13091030 0.0000000375810244 0.0000179299065287 0.0000207814328056
2.13204401 0.0000000376718723 0.0000179639866064 0.0000207947178402
2.13317773 0.0000000377627943 0.0000179979204956 0.0000208086674113
2.13431144 0.0000000378537663 0.0000180317560267 0.0000208230640937
2.13544515 0.0000000379447782 0.0000180654923385 0.0000208378958646
2.13657886 0.0000000380358519 0.0000180990751762 0.0000208534006377
2.13771257 0.0000000381269404 0.0000181326091175 0.0000208691124600
2.13884628 0.0000000382180932 0.0000181659311743 0.0000208857214956
2.13997999 0.0000000383092461 0.0000181992532310 0.0000209023305312
2.14111370 0.0000000384004546 0.0000182323112244 0.0000209200203168
2.14224742 0.0000000384916642 0.0000182653644742 0.0000209377295171
2.14338113 0.0000000385829003 0.0000182982026173 0.0000209562903779
2.14451484 0.0000000386741440 0.0000183309790979 0.0000209750953761
2.14564855 0.0000000387653944 0.0000183635927331 0.0000209945245837
2.14678226 0.0000000388566499 0.0000183960845483 0.0000210144207451
2.14791597 0.0000000389479013 0.0000184284690440 0.0000210347154688
2.14904968 0.0000000390391459 0.0000184606683654 0.0000210556978921
2.15018339 0.0000000391303850 0.0000184928191165 0.0000210768551984
2.15131711 0.0000000392215962 0.0000185247181857 0.0000210989187169
2.15245082 0.0000000393128074 0.0000185566172550 0.0000211209822354
2.15358453 0.0000000394039652 0.0000185882217447 0.0000211440747532
2.15471824 0.0000000394951205 0.0000186198128754 0.0000211672139358
2.15585195 0.0000000395862169 0.0000186511668786 0.0000211911571697
2.15698566 0.0000000396772939 0.0000186824424581 0.0000212153663227
2.15811937 0.0000000397683157 0.0000187135415270 0.0000212401567721
2.15925308 0.0000000398592918 0.0000187444940184 0.0000212654299401
2.16038680 0.0000000399502258 0.0000187753337349 0.0000212910640043
2.16152051 0.0000000400410786 0.0000188059556791 0.0000213173949718
2.16265422 0.0000000401319116 0.0000188365316553 0.0000213438689505
2.16378793 0.0000000402226186 0.0000188668156725 0.0000213712512437
2.16492164 0.0000000403133256 0.0000188970996897 0.0000213986335368
2.16605535 0.0000000404038762 0.0000189270623426 0.0000214269882247
2.16718906 0.0000000404944151 0.0000189570011343 0.0000214554151126
2.16832277 0.0000000405848158 0.0000189866841473 0.0000214845950295
2.16945649 0.0000000406751642 0.0000190162704983 0.0000215140595258
2.17059020 0.0000000407654019 0.0000190456696606 0.0000215440604200
2.17172391 0.0000000408555375 0.0000190748964403 0.0000215745552849
2.17285762 0.0000000409455990 0.0000191040075746 0.0000216053728074
2.17399133 0.0000000410354997 0.0000191328677393 0.0000216368905492
2.17512504 0.0000000411253719 0.0000191616867013 0.0000216685202545
2.17625875 0.0000000412150153 0.0000191901732956 0.0000217010531314
2.17739246 0.0000000413046587 0.0000192186598899 0.0000217335860084
2.17852618 0.0000000413940493 0.0000192468021340 0.0000217670304997
2.17965989 0.0000000414834133 0.0000192749082927 0.0000218005705218
2.18079360 0.0000000415725664 0.0000193027434051 0.0000218348097800
2.18192731 0.0000000416616291 0.0000193304623548 0.0000218693487109
2.18306102 0.0000000417505317 0.0000193579863873 0.0000219043777582
2.18419473 0.0000000418392709 0.0000193853114480 0.0000219399071175
2.18532844 0.0000000419279101 0.0000194125204892 0.0000219757208826
2.18646215 0.0000000420163041 0.0000194394450763 0.0000220122319475
2.18759587 0.0000000421046669 0.0000194663352511 0.0000220488252664
2.18872958 0.0000000421926938 0.0000194928528766 0.0000220863090741
2.18986329 0.0000000422807206 0.0000195193705020 0.0000221237928818
2.19099700 0.0000000423684054 0.0000195455246216 0.0000221621240397
2.19213071 0.0000000424560433 0.0000195716288958 0.0000222005713894
2.19326442 0.0000000425434045 0.0000195974502212 0.0000222396620589
2.19439813 0.0000000426306320 0.0000196231348547 0.0000222790635142
2.19553184 0.0000000427176567 0.0000196486197244 0.0000223189080209
2.19666556 0.0000000428044521 0.0000196738785291 0.0000223592539119
2.19779927 0.0000000428911278 0.0000196990233213 0.0000223998464924
2.19893298 0.0000000429774698 0.0000197238502123 0.0000224411269180
2.20006669 0.0000000430637838 0.0000197486513448 0.0000224824617203
2.20120040 0.0000000431496510 0.0000197730403416 0.0000225246665507
2.20233411 0.0000000432355181 0.0000197974293383 0.0000225668713810
2.20346782 0.0000000433209619 0.0000198214395004 0.0000226098565134
2.20460153 0.0000000434063331 0.0000198453847287 0.0000226529753926
2.20573525 0.0000000434913689 0.0000198690384200 0.0000226966801980
2.20686896 0.0000000435762230 0.0000198925341129 0.0000227407025462
2.20800267 0.0000000436608386 0.0000199158279812 0.0000227851206876
2.20913638 0.0000000437451547 0.0000199388684808 0.0000228300357038
2.21027009 0.0000000438293377 0.0000199617992157 0.0000228751607597
2.21140380 0.0000000439130950 0.0000199843789746 0.0000229209574241
2.21253751 0.0000000439968331 0.0000200069433084 0.0000229667828890
2.21367122 0.0000000440800108 0.0000200290568905 0.0000230134499661
2.21480493 0.0000000441631886 0.0000200511704726 0.0000230601170432
2.21593865 0.0000000442458695 0.0000200728936809 0.0000231074952918
2.21707236 0.0000000443284472 0.0000200945357635 0.0000231550213327
2.21820607 0.0000000444106385 0.0000201158809552 0.0000232030750697
2.21933978 0.0000000444925958 0.0000201370463299 0.0000232514484150
2.22047349 0.0000000445742855 0.0000201580104820 0.0000233001706781
2.22160720 0.0000000446556020 0.0000201786940559 0.0000233493794607
2.22274091 0.0000000447367782 0.0000201992741899 0.0000233987632083
2.22387462 0.0000000448174340 0.0000202194709874 0.0000234487953562
2.22500834 0.0000000448980848 0.0000202396641698 0.0000234988334680
2.22614205 0.0000000449780600 0.0000202593693330 0.0000235496767073
2.22727576 0.0000000450580351 0.0000202790744962 0.0000236005199467
2.22840947 0.0000000451374483 0.0000202983814664 0.0000236520038426
2.22954318 0.0000000452167231 0.0000203175902571 0.0000237036457007
2.23067689 0.0000000452955679 0.0000203364999270 0.0000237557568171
2.23181060 0.0000000453741226 0.0000203552077272 0.0000238081846250
2.23294431 0.0000000454523875 0.0000203737174214 0.0000238609154153
2.23407803 0.0000000455302028 0.0000203919197351 0.0000239141163115
2.23521174 0.0000000456078764 0.0000204100268250 0.0000239674591557
2.23634545 0.0000000456849331 0.0000204277192790 0.0000240214200886
2.23747916 0.0000000457619898 0.0000204454117329 0.0000240753810215
2.23861287 0.0000000458382831 0.0000204625995280 0.0000241300750251
2.23974658 0.0000000459145622 0.0000204797778726 0.0000241847827565
2.24088029 0.0000000459902227 0.0000204965538238 0.0000242400599336
2.24201400 0.0000000460657053 0.0000205132139346 0.0000242955010420
2.24314772 0.0000000461407221 0.0000205295756816 0.0000243513533749
2.24428143 0.0000000462153896 0.0000205457135599 0.0000244075142584
2.24541514 0.0000000462897517 0.0000205616587912 0.0000244639336611
2.24654885 0.0000000463635856 0.0000205772705653 0.0000245208005408
2.24768256 0.0000000464372823 0.0000205927970183 0.0000245777788599
2.24881627 0.0000000465102643 0.0000206078789445 0.0000246353377834
2.24994998 0.0000000465832464 0.0000206229608707 0.0000246928967070
2.25108369 0.0000000466553970 0.0000206375328691 0.0000247511036432
2.25221741 0.0000000467275092 0.0000206520813324 0.0000248093404878
2.25335112 0.0000000467989551 0.0000206662266898 0.0000248680755440
2.25448483 0.0000000468701797 0.0000206802382050 0.0000249269760200
2.25561854 0.0000000469409104 0.0000206939549373 0.0000249862306802
2.25675225 0.0000000470112297 0.0000207074261496 0.0000250457803346
2.25788596 0.0000000470812350 0.0000207207123233 0.0000251055460214
2.25901967 0.0000000471506318 0.0000207336400096 0.0000251657302414
2.26015338 0.0000000472199014 0.0000207464937418 0.0000252259983161
2.26128710 0.0000000472883585 0.0000207588748110 0.0000252868023323
2.26242081 0.0000000473568155 0.0000207712558801 0.0000253476063485
2.26355452 0.0000000474243827 0.0000207831257634 0.0000254089729864
2.26468823 0.0000000474918832 0.0000207949572573 0.0000254703818766
2.26582194 0.0000000475586779 0.0000208063882615 0.0000255322183736
2.26695565 0.0000000476252050 0.0000208176673558 0.0000255942170663
2.26808936 0.0000000476912176 0.0000208286578851 0.0000256565144590
2.26922307 0.0000000477567549 0.0000208393818898 0.0000257190877373
2.27035679 0.0000000478219757 0.0000208499304004 0.0000257818370075
2.27149050 0.0000000478865072 0.0000208600967606 0.0000258449695123
2.27262421 0.0000000479509266 0.0000208702017608 0.0000259081615876
2.27375792 0.0000000480144362 0.0000208798080572 0.0000259718378220
2.27489163 0.0000000480779458 0.0000208894143535 0.0000260355140563
2.27602534 0.0000000481405170 0.0000208985120570 0.0000260996679086
2.27715905 0.0000000482029890 0.0000209075560067 0.0000261638722408
2.27829276 0.0000000482647247 0.0000209162052265 0.0000262284348313
2.27942648 0.0000000483261438 0.0000209246846835 0.0000262931514991
2.28056019 0.0000000483870350 0.0000209328842221 0.0000263581134698
2.28169390 0.0000000484473859 0.0000209407971777 0.0000264233265840
2.28282761 0.0000000485074238 0.0000209485458904 0.0000264886785296
2.28396132 0.0000000485666917 0.0000209558904737 0.0000265543720780
2.28509503 0.0000000486258675 0.0000209631872689 0.0000266201045460
2.28622874 0.0000000486840377 0.0000209699617477 0.0000266862623973
2.28736245 0.0000000487422078 0.0000209767362265 0.0000267524202486
2.28849617 0.0000000487994008 0.0000209830083675 0.0000268189717964
2.28962988 0.0000000488564589 0.0000209892111481 0.0000268855777039
2.29076359 0.0000000489127585 0.0000209950278934 0.0000269524743730
2.29189730 0.0000000489686905 0.0000210006575213 0.0000270195119789
2.29303101 0.0000000490240885 0.0000210060180787 0.0000270867440727
2.29416472 0.0000000490788805 0.0000210110732390 0.0000271541969116
2.29529843 0.0000000491333688 0.0000210159768698 0.0000272217546932
2.29643214 0.0000000491870073 0.0000210204563874 0.0000272896061966
2.29756586 0.0000000492405780 0.0000210249024069 0.0000273574798895
2.29869957 0.0000000492930497 0.0000210288052469 0.0000274257133893
2.29983328 0.0000000493455215 0.0000210327080870 0.0000274939468892
2.30096699 0.0000000493969870 0.0000210361182921 0.0000275624919114
2.30210070 0.0000000494482790 0.0000210394435602 0.0000276310906444
2.30323441 0.0000000494987987 0.0000210423941921 0.0000276999150550
2.30436812 0.0000000495488983 0.0000210451411342 0.0000277688621666
2.30550183 0.0000000495984647 0.0000210476318107 0.0000278379559878
2.30663555 0.0000000496473597 0.0000210497998140 0.0000279072345363
2.30776926 0.0000000496959656 0.0000210518302071 0.0000279765877576
2.30890297 0.0000000497436437 0.0000210534187993 0.0000280461807183
2.31003668 0.0000000497912821 0.0000210549886351 0.0000281157832978
2.31117039 0.0000000498377316 0.0000210559974854 0.0000281856735670
2.31230410 0.0000000498841811 0.0000210570063356 0.0000282555638361
2.31343781 0.0000000499296048 0.0000210575354628 0.0000283256858306
2.31457152 0.0000000499748143 0.0000210579643813 0.0000283958562299
2.31570524 0.0000000500192454 0.0000210580325178 0.0000284661901568
2.31683895 0.0000000500632036 0.0000210578814559 0.0000285366234372
2.31797266 0.0000000501066356 0.0000210574886319 0.0000286071590970
2.31910637 0.0000000501493317 0.0000210567576822 0.0000286778379432
2.32024008 0.0000000501917584 0.0000210559039823 0.0000287485651117
2.32137379 0.0000000502331819 0.0000210545933787 0.0000288194721462
2.32250750 0.0000000502745969 0.0000210532789416 0.0000288903805755
2.32364121 0.0000000503147375 0.0000210513890591 0.0000289614983628
2.32477492 0.0000000503548781 0.0000210494991765 0.0000290326161501
2.32590864 0.0000000503939827 0.0000210471454326 0.0000291038888325
2.32704235 0.0000000504328305 0.0000210446767871 0.0000291751998835
2.32817606 0.0000000504709017 0.0000210418634035 0.0000292466157234
2.32930977 0.0000000505084472 0.0000210388166522 0.0000293181024994
2.33044348 0.0000000505454796 0.0000210355440714 0.0000293896511365
2.33157719 0.0000000505817135 0.0000210319200118 0.0000294612960537
2.33271090 0.0000000506177017 0.0000210281887305 0.0000295329671111
2.33384461 0.0000000506526150 0.0000210239883010 0.0000296047525449
2.33497833 0.0000000506875282 0.0000210197878715 0.0000296765379787
2.33611204 0.0000000507211377 0.0000210150231489 0.0000297484439191
2.33724575 0.0000000507547217 0.0000210102474282 0.0000298203522083
2.33837946 0.0000000507872683 0.0000210050263790 0.0000298923420752
2.33951317 0.0000000508195148 0.0000209996765856 0.0000299643555262
2.34064688 0.0000000508509937 0.0000209940000083 0.0000300364188696
2.34178059 0.0000000508818948 0.0000209880775007 0.0000301085197609
2.34291430 0.0000000509123014 0.0000209819462473 0.0000301806461218
2.34404802 0.0000000509418494 0.0000209754525235 0.0000302528167085
2.34518173 0.0000000509711793 0.0000209688674995 0.0000303249956193
2.34631544 0.0000000509993669 0.0000209618041964 0.0000303972181369
2.34744915 0.0000000510275545 0.0000209547408932 0.0000304694406545
2.34858286 0.0000000510544361 0.0000209471352541 0.0000305416957918
2.34971657 0.0000000510812564 0.0000209395041472 0.0000306139524610
2.35085028 0.0000000511070462 0.0000209314486229 0.0000306862214013
2.35198399 0.0000000511324925 0.0000209232516262 0.0000307584944322
2.35311771 0.0000000511571867 0.0000209147474204 0.0000308307666814
2.35425142 0.0000000511812528 0.0000209059865853 0.0000309030382777
2.35538513 0.0000000512048479 0.0000208970349545 0.0000309753033406
2.35651884 0.0000000512275278 0.0000208877124697 0.0000310475557044
2.35765255 0.0000000512500204 0.0000208783147230 0.0000311198030857
2.35878626 0.0000000512713084 0.0000208684329141 0.0000311920184213
2.35991997 0.0000000512925965 0.0000208585511052 0.0000312642337569
2.36105368 0.0000000513125861 0.0000208481517417 0.0000313363981451
2.36218740 0.0000000513324771 0.0000208377130703 0.0000314085586638
2.36332111 0.0000000513513528 0.0000208268729639 0.0000314806666049
2.36445482 0.0000000513698418 0.0000208158800270 0.0000315527545292
2.36558853 0.0000000513876008 0.0000208046007794 0.0000316247955479
2.36672224 0.0000000514046833 0.0000207930563089 0.0000316967931157
2.36785595 0.0000000514213229 0.0000207813395731 0.0000317687567438
2.36898966 0.0000000514369947 0.0000207692464353 0.0000318406462131
2.37012337 0.0000000514525126 0.0000207570939160 0.0000319125219906
2.37125709 0.0000000514667698 0.0000207444551104 0.0000319842856436
2.37239080 0.0000000514810271 0.0000207318163048 0.0000320560492965
2.37352451 0.0000000514940028 0.0000207186872227 0.0000321276832669
2.37465822 0.0000000515068419 0.0000207055058817 0.0000321993034143
2.37579193 0.0000000515186882 0.0000206919478440 0.0000322708109855
2.37692564 0.0000000515301060 0.0000206782272318 0.0000323422699712
2.37805935 0.0000000515408212 0.0000206642422281 0.0000324136407496
2.37919306 0.0000000515508149 0.0000206499857403 0.0000324849209546
2.38032678 0.0000000515603974 0.0000206355758105 0.0000325561445624
2.38146049 0.0000000515689646 0.0000206207869728 0.0000326272284095
2.38259420 0.0000000515774131 0.0000206059542068 0.0000326982944849
2.38372791 0.0000000515845516 0.0000205906366744 0.0000327691644429
2.38486162 0.0000000515916900 0.0000205753191420 0.0000328400344008
2.38599533 0.0000000515975727 0.0000205595407688 0.0000329107012295
2.38712904 0.0000000516032808 0.0000205436983254 0.0000329813398173
2.38826275 0.0000000516080255 0.0000205275053567 0.0000330518110163
2.38939647 0.0000000516123017 0.0000205111419138 0.0000331222008077
2.39053018 0.0000000516159079 0.0000204945367153 0.0000331924661283
2.39166389 0.0000000516187512 0.0000204776563109 0.0000332625897558
2.39279760 0.0000000516212182 0.0000204606412969 0.0000333326389728
2.39393131 0.0000000516226280 0.0000204432480944 0.0000334024791321
2.39506502 0.0000000516239555 0.0000204258257274 0.0000334723020451
2.39619873 0.0000000516239314 0.0000204079240152 0.0000335418414994
2.39733244 0.0000000516239072 0.0000203900223029 0.0000336113809538
2.39846616 0.0000000516226611 0.0000203716909954 0.0000336806495174
2.39959987 0.0000000516212030 0.0000203532851851 0.0000337498711017
2.40073358 0.0000000516188173 0.0000203345561277 0.0000338188759478
2.40186729 0.0000000516159257 0.0000203156507536 0.0000338877625730
2.40300100 0.0000000516124009 0.0000202965266738 0.0000339564936594
2.40413471 0.0000000516080765 0.0000202771263915 0.0000340250283167
2.40526842 0.0000000516034130 0.0000202576100631 0.0000340934756332
2.40640213 0.0000000515976568 0.0000202377196483 0.0000341616413979
2.40753585 0.0000000515918554 0.0000202178138914 0.0000342297949668
2.40866956 0.0000000515846689 0.0000201974382387 0.0000342975750032
2.40980327 0.0000000515774824 0.0000201770625861 0.0000343653550395
2.41093698 0.0000000515691152 0.0000201562900414 0.0000344328024450
2.41207069 0.0000000515605001 0.0000201354341634 0.0000345001800098
2.41320440 0.0000000515509988 0.0000201142830970 0.0000345672971669
2.41433811 0.0000000515409573 0.0000200929521229 0.0000346342556140
2.41547182 0.0000000515303232 0.0000200714256074 0.0000347010327485
2.41660554 0.0000000515188578 0.0000200496247813 0.0000347675555326
2.41773925 0.0000000515070926 0.0000200277259335 0.0000348339829098
2.41887296 0.0000000514942061 0.0000200054606138 0.0000349000535911
2.42000667 0.0000000514813113 0.0000199831925941 0.0000349661215169
2.42114038 0.0000000514670069 0.0000199604682519 0.0000350317237645
2.42227409 0.0000000514527025 0.0000199377439096 0.0000350973260120
2.42340780 0.0000000514372656 0.0000199146564818 0.0000351625401823
2.42454151 0.0000000514215469 0.0000198914786993 0.0000352276577787
2.42567523 0.0000000514049881 0.0000198680342433 0.0000352924771335
2.42680894 0.0000000513878589 0.0000198444087127 0.0000353570939785
2.42794265 0.0000000513701807 0.0000198206106276 0.0000354215090708
2.42907636 0.0000000513516452 0.0000197965431497 0.0000354856091857
2.43021007 0.0000000513328501 0.0000197723948762 0.0000355496106159
2.43134378 0.0000000513129130 0.0000197478913587 0.0000356131781471
2.43247749 0.0000000512929760 0.0000197233878413 0.0000356767456783
2.43361120 0.0000000512716699 0.0000196984628350 0.0000357397757870
2.43474491 0.0000000512503361 0.0000196735292915 0.0000358027950102
2.43587863 0.0000000512279240 0.0000196482672188 0.0000358653772116
2.43701234 0.0000000512051988 0.0000196229097668 0.0000359278325357
2.43814605 0.0000000511816838 0.0000195973142938 0.0000359899577138
2.43927976 0.0000000511575728 0.0000195715391535 0.0000360518336849
2.44041347 0.0000000511329585 0.0000195456139852 0.0000361134927776
2.44154718 0.0000000511074676 0.0000195194274779 0.0000361747740825
2.44268089 0.0000000510817576 0.0000194931763579 0.0000362359580828
2.44381460 0.0000000510548932 0.0000194665849044 0.0000362966295531
2.44494832 0.0000000510280287 0.0000194399934509 0.0000363573010234
2.44608203 0.0000000509998597 0.0000194130217337 0.0000364173761253
2.44721574 0.0000000509716283 0.0000193860318528 0.0000364774227412
2.44834945 0.0000000509423780 0.0000193587484008 0.0000365369900361
2.44948316 0.0000000509127867 0.0000193313667077 0.0000365963969300
2.45061687 0.0000000508824595 0.0000193037754734 0.0000366554477352
2.45175058 0.0000000508515156 0.0000192760086778 0.0000367142001957
2.45288429 0.0000000508201158 0.0000192481136496 0.0000367727258898
2.45401801 0.0000000507878269 0.0000192199685543 0.0000368308093649
2.45515172 0.0000000507553591 0.0000191917737561 0.0000368888013886
2.45628543 0.0000000507217333 0.0000191632572553 0.0000369462014899
2.45741914 0.0000000506881074 0.0000191347407544 0.0000370036015912
2.45855285 0.0000000506532476 0.0000191058858238 0.0000370603538521
2.45968656 0.0000000506182931 0.0000190770049012 0.0000371170563580
2.46082027 0.0000000505823835 0.0000190478654255 0.0000371732439667
2.46195398 0.0000000505461089 0.0000190186271531 0.0000372292348261
2.46308770 0.0000000505091547 0.0000189892073474 0.0000372848495869
2.46422141 0.0000000504715691 0.0000189596188830 0.0000373401149228
2.46535512 0.0000000504335757 0.0000189299229946 0.0000373951487079
2.46648883 0.0000000503946883 0.0000188999915806 0.0000374496748206
2.46762254 0.0000000503556612 0.0000188700238895 0.0000375041195709
2.46875625 0.0000000503154816 0.0000188397568509 0.0000375578929421
2.46988996 0.0000000502753020 0.0000188094898122 0.0000376116663132
2.47102367 0.0000000502339647 0.0000187789264112 0.0000376647479629
2.47215739 0.0000000501925029 0.0000187483311537 0.0000377177552582
2.47329110 0.0000000501501534 0.0000187175120898 0.0000377702188167
2.47442481 0.0000000501074196 0.0000186865960981 0.0000378224468896
2.47555852 0.0000000500640644 0.0000186555258231 0.0000378742846984
2.47669223 0.0000000500200691 0.0000186242966593 0.0000379257205935
2.47782594 0.0000000499757143 0.0000185929796542 0.0000379769250686
2.47895965 0.0000000499304685 0.0000185614449553 0.0000380275560245
2.48009336 0.0000000498851206 0.0000185298857297 0.0000380781196568
2.48122708 0.0000000498386354 0.0000184980532063 0.0000381279331100
2.48236079 0.0000000497921502 0.0000184662206830 0.0000381777465632
2.48349450 0.0000000497445879 0.0000184341337327 0.0000382268320532
2.48462821 0.0000000496968748 0.0000184020111668 0.0000382758156406
2.48576192 0.0000000496483444 0.0000183696989521 0.0000383242333376
2.48689563 0.0000000495994152 0.0000183372941954 0.0000383723748999
2.48802934 0.0000000495499238 0.0000183047613780 0.0000384201177301
2.48916305 0.0000000494997906 0.0000182720823496 0.0000384674053150
2.49029677 0.0000000494493455 0.0000182393336167 0.0000385144662849
2.49143048 0.0000000493980206 0.0000182063883014 0.0000385608881497
2.49256419 0.0000000493466290 0.0000181734283653 0.0000386072603468
2.49369790 0.0000000492941252 0.0000181402248117 0.0000386528049619
2.49483161 0.0000000492416214 0.0000181070212581 0.0000386983495771
2.49596532 0.0000000491881248 0.0000180736047278 0.0000387431376066
2.49709903 0.0000000491344550 0.0000180401510462 0.0000387877936582
2.49823274 0.0000000490800401 0.0000180065409813 0.0000388318682392
2.49936646 0.0000000490252176 0.0000179728453414 0.0000388756246320
2.50050017 0.0000000489698925 0.0000179390465852 0.0000389189793192
2.50163388 0.0000000489139308 0.0000179051172148 0.0000389618251793
2.50276759 0.0000000488577035 0.0000178711346323 0.0000390044536133
2.50390130 0.0000000488006165 0.0000178369798147 0.0000390463782912
2.50503501 0.0000000487434951 0.0000178028182922 0.0000390882741989
2.50616872 0.0000000486852968 0.0000177684463641 0.0000391292672718
2.50730243 0.0000000486270985 0.0000177340744361 0.0000391702603446
2.50843615 0.0000000485679944 0.0000176995301590 0.0000392104757415
2.50956986 0.0000000485086992 0.0000176649495089 0.0000392505270162
2.51070357 0.0000000484487324 0.0000176302445649 0.0000392899876404
2.51183728 0.0000000483883550 0.0000175954636308 0.0000393290871559
2.51297099 0.0000000483275342 0.0000175606030156 0.0000393677872307
2.51410470 0.0000000482660894 0.0000175256302826 0.0000394059252607
2.51523841 0.0000000482044234 0.0000174906190094 0.0000394438591004
2.51637212 0.0000000481419265 0.0000174554630082 0.0000394810261557
2.51750584 0.0000000480794243 0.0000174203061078 0.0000395181881657
2.51863955 0.0000000480158907 0.0000173849754121 0.0000395543749966
2.51977326 0.0000000479523571 0.0000173496447164 0.0000395905618275
2.52090697 0.0000000478880067 0.0000173141811570 0.0000396259572728
2.52204068 0.0000000478234521 0.0000172786843817 0.0000396611548718
2.52317439 0.0000000477582996 0.0000172430939611 0.0000396957588101
2.52430810 0.0000000476927400 0.0000172074397600 0.0000397299584136
2.52544181 0.0000000476267949 0.0000171717275958 0.0000397637657732
2.52657553 0.0000000475602463 0.0000171359246594 0.0000397969588641
2.52770924 0.0000000474935183 0.0000171000958829 0.0000398299646683
2.52884295 0.0000000474259973 0.0000170641529366 0.0000398621429785
2.52997666 0.0000000473584763 0.0000170282099902 0.0000398943212887
2.53111037 0.0000000472900192 0.0000169921384939 0.0000399254978581
2.53224408 0.0000000472215424 0.0000169560642954 0.0000399566533698
2.53337779 0.0000000471523387 0.0000169198952773 0.0000399870109529
2.53451150 0.0000000470829231 0.0000168836986148 0.0000400171359015
2.53564522 0.0000000470129829 0.0000168474372733 0.0000400466700644
2.53677893 0.0000000469426455 0.0000168111269631 0.0000400757569399
2.53791264 0.0000000468719790 0.0000167747785068 0.0000401044633474
2.53904635 0.0000000468007373 0.0000167383633913 0.0000401325048966
2.54018006 0.0000000467293548 0.0000167019330383 0.0000401603793124
2.54131377 0.0000000466572263 0.0000166654219836 0.0000401873685407
2.54244748 0.0000000465850978 0.0000166289109289 0.0000402143577689
2.54358119 0.0000000465121407 0.0000165923168554 0.0000402403370011
2.54471490 0.0000000464391433 0.0000165557187494 0.0000402662671741
2.54584862 0.0000000463655089 0.0000165190621502 0.0000402913997687
2.54698233 0.0000000462916606 0.0000164823859000 0.0000403162644144
2.54811604 0.0000000462173598 0.0000164456720372 0.0000403405466980
2.54924975 0.0000000461426788 0.0000164089265675 0.0000403643396081
2.55038346 0.0000000460677223 0.0000163721607090 0.0000403877680094
2.55151717 0.0000000459922271 0.0000163353549594 0.0000404104832411
2.55265088 0.0000000459166259 0.0000162985423786 0.0000404330542911
2.55378459 0.0000000458403350 0.0000162616853013 0.0000404546861684
2.55491831 0.0000000457640441 0.0000162248282241 0.0000404763180457
2.55605202 0.0000000456870324 0.0000161879318350 0.0000404969396160
2.55718573 0.0000000456099648 0.0000161510323932 0.0000405174827313
2.55831944 0.0000000455323494 0.0000161141088151 0.0000405372351824
2.55945315 0.0000000454545240 0.0000160771759803 0.0000405566843980
2.56058686 0.0000000453763163 0.0000160402305069 0.0000405755648406
2.56172057 0.0000000452977524 0.0000160032732566 0.0000405939152899
2.56285428 0.0000000452189637 0.0000159663111834 0.0000406119209392
2.56398800 0.0000000451396806 0.0000159293384994 0.0000406291680281
2.56512171 0.0000000450603225 0.0000158923651231 0.0000406462962043
2.56625542 0.0000000449803398 0.0000158553859889 0.0000406624356122
2.56738913 0.0000000449003572 0.0000158184068547 0.0000406785750202
2.56852284 0.0000000448197612 0.0000157814300057 0.0000406937114217
2.56965655 0.0000000447390987 0.0000157444534043 0.0000407087391029
2.57079026 0.0000000446579763 0.0000157074848283 0.0000407229892171
2.57192397 0.0000000445766539 0.0000156705197402 0.0000407369014015
2.57305769 0.0000000444950168 0.0000156335647306 0.0000407502631415
2.57419140 0.0000000444130546 0.0000155966201311 0.0000407630563358
2.57532511 0.0000000443309147 0.0000155596839789 0.0000407755277212
2.57645882 0.0000000442483329 0.0000155227688366 0.0000407871987100
2.57759253 0.0000000441657022 0.0000154858568297 0.0000407987778673
2.57872624 0.0000000440825211 0.0000154489801037 0.0000408093237136
2.57985995 0.0000000439993401 0.0000154121033777 0.0000408198695600
2.58099366 0.0000000439156519 0.0000153752681647 0.0000408294269227
2.58212738 0.0000000438318922 0.0000153384388027 0.0000408388449690
2.58326109 0.0000000437477578 0.0000153016472347 0.0000408475043005
2.58439480 0.0000000436634401 0.0000152648741705 0.0000408557921692
2.58552851 0.0000000435788719 0.0000152281315085 0.0000408635521982
2.58666222 0.0000000434940170 0.0000151914236603 0.0000408707077924
2.58779593 0.0000000434090273 0.0000151547351585 0.0000408775673558
2.58892964 0.0000000433236561 0.0000151181014262 0.0000408835888601
2.59006335 0.0000000432382573 0.0000150814723319 0.0000408895469030
2.59119707 0.0000000431523909 0.0000150449215951 0.0000408944327835
2.59233078 0.0000000430665245 0.0000150083708584 0.0000408993186639
2.59346449 0.0000000429802549 0.0000149718982639 0.0000409032373643
2.59459820 0.0000000428939146 0.0000149354393798 0.0000409069863693
2.59573191 0.0000000428072819 0.0000148990454969 0.0000409100007953
2.59686562 0.0000000427204889 0.0000148626872980 0.0000409126119558
2.59799933 0.0000000426335059 0.0000148263773233 0.0000409147216605
2.59913304 0.0000000425462816 0.0000147901286152 0.0000409161942902
2.60026676 0.0000000424589608 0.0000147539077347 0.0000409173989355
2.60140047 0.0000000423713268 0.0000147177772939 0.0000409177326312
2.60253418 0.0000000422836810 0.0000146816506822 0.0000409180319878
2.60366789 0.0000000421956588 0.0000146456472543 0.0000409172266295
2.60480160 0.0000000421076366 0.0000146096438264 0.0000409164212712
2.60593531 0.0000000420193122 0.0000145737523715 0.0000409146763279
2.60706902 0.0000000419309236 0.0000145378846685 0.0000409127320788
2.60820273 0.0000000418423214 0.0000145021064731 0.0000409100821615
2.60933645 0.0000000417535883 0.0000144663831716 0.0000409069994679
2.61047016 0.0000000416647213 0.0000144307233368 0.0000409034449573
2.61160387 0.0000000415756655 0.0000143951530757 0.0000408992245490
2.61273758 0.0000000414865466 0.0000143596166876 0.0000408947659346
2.61387129 0.0000000413971900 0.0000143242080662 0.0000408894088240
2.61500500 0.0000000413078322 0.0000142888001956 0.0000408840467043
2.61613871 0.0000000412181970 0.0000142535617711 0.0000408775541869
2.61727242 0.0000000411285618 0.0000142183233466 0.0000408710616694
2.61840614 0.0000000410387215 0.0000141832277590 0.0000408636629226
2.61953985 0.0000000409488298 0.0000141481680448 0.0000408560365763
2.62067356 0.0000000408587988 0.0000141132195361 0.0000408477377072
2.62180727 0.0000000407686726 0.0000140783469995 0.0000408389793920
2.62294098 0.0000000406784640 0.0000140435505443 0.0000408297816072
2.62407469 0.0000000405881257 0.0000140088736043 0.0000408198934648
2.62520840 0.0000000404977526 0.0000139742341581 0.0000408097980790
2.62634211 0.0000000404072244 0.0000139397611836 0.0000407987825323
2.62747583 0.0000000403166963 0.0000139052882092 0.0000407877669857
2.62860954 0.0000000402260043 0.0000138710229901 0.0000407756507209
2.62974325 0.0000000401353087 0.0000138367622977 0.0000407635104735
2.63087696 0.0000000400445008 0.0000138026722027 0.0000407505025448
2.63201067 0.0000000399536601 0.0000137686320545 0.0000407372405801
2.63314438 0.0000000398627496 0.0000137347219237 0.0000407233429056
2.63427809 0.0000000397717861 0.0000137009105254 0.0000407089624864
2.63541180 0.0000000396807862 0.0000136671851766 0.0000406941770913
2.63654552 0.0000000395897225 0.0000136336106756 0.0000406786817587
2.63767923 0.0000000394986464 0.0000136000749038 0.0000406630107751
2.63881294 0.0000000394075049 0.0000135667453871 0.0000406464043477
2.63994665 0.0000000393163633 0.0000135334158704 0.0000406297979204
2.64108036 0.0000000392251691 0.0000135003274561 0.0000406121365879
2.64221407 0.0000000391339722 0.0000134672509482 0.0000405944231612
2.64334778 0.0000000390427507 0.0000134343695912 0.0000405758851956
2.64448149 0.0000000389515210 0.0000134015540522 0.0000405570691406
2.64561521 0.0000000388602857 0.0000133688844106 0.0000405376572685
2.64674892 0.0000000387690457 0.0000133363377342 0.0000405177432306
2.64788263 0.0000000386778097 0.0000133038844399 0.0000404974602838
2.64901634 0.0000000385865819 0.0000132716144516 0.0000404764531821
2.65015005 0.0000000384953586 0.0000132393821101 0.0000404553020973
2.65128376 0.0000000384041654 0.0000132073965651 0.0000404332071228
2.65241747 0.0000000383129722 0.0000131754110200 0.0000404111121484
2.65355118 0.0000000382218321 0.0000131436963362 0.0000403880135564
2.65468489 0.0000000381306960 0.0000131120029175 0.0000403648361713
2.65581861 0.0000000380396176 0.0000130805259254 0.0000403408813604
2.65695232 0.0000000379485612 0.0000130491322422 0.0000403166272961
2.65808603 0.0000000378575577 0.0000130178973896 0.0000402918197850
2.65921974 0.0000000377666034 0.0000129868109749 0.0000402664950412
2.66035345 0.0000000376756880 0.0000129558226800 0.0000402408384510
2.66148716 0.0000000375848583 0.0000129250509891 0.0000402144492941
2.66262087 0.0000000374940443 0.0000128943136398 0.0000401879473483
2.66375458 0.0000000374033616 0.0000128638640487 0.0000401605003096
2.66488830 0.0000000373126789 0.0000128334144575 0.0000401330532708
2.66602201 0.0000000372221488 0.0000128032618053 0.0000401046587081
2.66715572 0.0000000371316354 0.0000127731416081 0.0000400761605824
2.66828943 0.0000000370412554 0.0000127432557970 0.0000400469354737
2.66942314 0.0000000369509336 0.0000127134722049 0.0000400173933175
2.67055685 0.0000000368607169 0.0000126838574455 0.0000399873419518
2.67169056 0.0000000367706091 0.0000126544175846 0.0000399567630817
2.67282427 0.0000000366805688 0.0000126250780545 0.0000399258898474
2.67395799 0.0000000365906970 0.0000125959889642 0.0000398942818380
2.67509170 0.0000000365008462 0.0000125669288072 0.0000398625912227
2.67622541 0.0000000364112328 0.0000125381974383 0.0000398299619048
2.67735912 0.0000000363216194 0.0000125094660695 0.0000397973325869
2.67849283 0.0000000362322516 0.0000124810539780 0.0000397638159537
2.67962654 0.0000000361429186 0.0000124526871913 0.0000397301734125
2.68076025 0.0000000360537884 0.0000124245694280 0.0000396958570068
2.68189396 0.0000000359647578 0.0000123965739921 0.0000396612095798
2.68302768 0.0000000358758782 0.0000123687545052 0.0000396260984345
2.68416139 0.0000000357871720 0.0000123411370954 0.0000395904547093
2.68529510 0.0000000356985560 0.0000123136197963 0.0000395545539533
2.68642881 0.0000000356101961 0.0000122863869926 0.0000395179227654
2.68756252 0.0000000355218565 0.0000122591757563 0.0000394812376226
2.68869623 0.0000000354338646 0.0000122323340419 0.0000394436280533
2.68982994 0.0000000353458727 0.0000122054923275 0.0000394060184840
2.69096365 0.0000000352582122 0.0000121789884660 0.0000393675852168
2.69209737 0.0000000351706101 0.0000121525442257 0.0000393290065911
2.69323108 0.0000000350832732 0.0000121263603504 0.0000392898092352
2.69436479 0.0000000349960825 0.0000121003198688 0.0000392502711191
2.69549850 0.0000000349090821 0.0000120744596411 0.0000392103154207
2.69663221 0.0000000348223242 0.0000120488291016 0.0000391698276190
2.69776592 0.0000000347356728 0.0000120232961437 0.0000391291194154
2.69889963 0.0000000346493691 0.0000119980816263 0.0000390876919692
2.70003334 0.0000000345630795 0.0000119728795205 0.0000390462371886
2.70116706 0.0000000344772514 0.0000119480870008 0.0000390038803727
2.70230077 0.0000000343914232 0.0000119232944811 0.0000389615235568
2.70343448 0.0000000343060045 0.0000118988546373 0.0000389184093540
2.70456819 0.0000000342206731 0.0000118744899848 0.0000388751336745
2.70570190 0.0000000341356622 0.0000118503937999 0.0000388312957562
2.70683561 0.0000000340508484 0.0000118264627767 0.0000387871119476
2.70796932 0.0000000339662577 0.0000118027136035 0.0000387425567375
2.70910303 0.0000000338819826 0.0000117792218627 0.0000386974757601
2.71023675 0.0000000337978244 0.0000117558230119 0.0000386522097682
2.71137046 0.0000000337141087 0.0000117327760963 0.0000386062428056
2.71250417 0.0000000336303952 0.0000117097308361 0.0000385602726276
2.71363788 0.0000000335472596 0.0000116871341769 0.0000385134310834
2.71477159 0.0000000334641240 0.0000116645375177 0.0000384665895392
2.71590530 0.0000000333814680 0.0000116423046482 0.0000384190588956
2.71703901 0.0000000332989330 0.0000116201635635 0.0000383713543909
2.71817272 0.0000000332167664 0.0000115982958965 0.0000383231448437
2.71930644 0.0000000331348522 0.0000115766155902 0.0000382745892140
2.72044015 0.0000000330531870 0.0000115551161497 0.0000382257078246
2.72157386 0.0000000329719140 0.0000115339017099 0.0000381763131169
2.72270757 0.0000000328907620 0.0000115127734749 0.0000381267670278
2.72384128 0.0000000328101501 0.0000114920298730 0.0000380765454975
2.72497499 0.0000000327295382 0.0000114712862712 0.0000380263239672
2.72610870 0.0000000326495923 0.0000114510078673 0.0000379753060389
2.72724241 0.0000000325696614 0.0000114307399566 0.0000379242701468
2.72837613 0.0000000324902721 0.0000114108433156 0.0000378726147065
2.72950984 0.0000000324110419 0.0000113910558301 0.0000378207771155
2.73064355 0.0000000323322206 0.0000113715436754 0.0000377684917435
2.73177726 0.0000000322537107 0.0000113522412287 0.0000377158653155
2.73291097 0.0000000321754688 0.0000113331162368 0.0000376629576675
2.73404468 0.0000000320976985 0.0000113143033207 0.0000376095554602
2.73517839 0.0000000320200476 0.0000112955681213 0.0000375560332667
2.73631210 0.0000000319430361 0.0000112772491052 0.0000375018685303
2.73744582 0.0000000318660245 0.0000112589300891 0.0000374477037940
2.73857953 0.0000000317897536 0.0000112410854100 0.0000373928257698
2.73971324 0.0000000317135198 0.0000112232645394 0.0000373379119436
2.74084695 0.0000000316378811 0.0000112058188911 0.0000372824486819
2.74198066 0.0000000315624439 0.0000111885002866 0.0000372267993909
2.74311437 0.0000000314874484 0.0000111714560309 0.0000371707590252
2.74424808 0.0000000314128263 0.0000111546436874 0.0000371143880767
2.74538179 0.0000000313384849 0.0000111380031374 0.0000370577788094
2.74651551 0.0000000312646964 0.0000111217009229 0.0000370007001895
2.74764922 0.0000000311910200 0.0000111054663427 0.0000369435302915
2.74878293 0.0000000311180832 0.0000110896779974 0.0000368857581617
2.74991664 0.0000000310451464 0.0000110738896522 0.0000368279860318
2.75105035 0.0000000309730154 0.0000110585807378 0.0000367695846647
2.75218406 0.0000000309009483 0.0000110433098734 0.0000367111333580
2.75331777 0.0000000308295213 0.0000110284147917 0.0000366522026052
2.75445148 0.0000000307583417 0.0000110136648900 0.0000365930866230
2.75558520 0.0000000306876293 0.0000109991856271 0.0000365336351210
2.75671891 0.0000000306173547 0.0000109849600397 0.0000364738691289
2.75785262 0.0000000305473670 0.0000109708985311 0.0000364139055760
2.75898633 0.0000000304780148 0.0000109572004783 0.0000363535044005
2.76012004 0.0000000304087620 0.0000109435586090 0.0000362930375567
2.76125375 0.0000000303403492 0.0000109303911788 0.0000362320161811
2.76238746 0.0000000302719364 0.0000109172237486 0.0000361709948056
2.76352117 0.0000000302043850 0.0000109045369310 0.0000361094284281
2.76465488 0.0000000301369285 0.0000108919030788 0.0000360478019893
2.76578860 0.0000000300701487 0.0000108796423400 0.0000359857653083
2.76692231 0.0000000300036652 0.0000108675448876 0.0000359235490922
2.76805602 0.0000000299376668 0.0000108557118257 0.0000358610511935
2.76918973 0.0000000298721726 0.0000108441534606 0.0000357982606319
2.77032344 0.0000000298069652 0.0000108327496221 0.0000357353106559
2.77145715 0.0000000297424764 0.0000108217328967 0.0000356719613221
2.77259086 0.0000000296780695 0.0000108107597759 0.0000356085684636
2.77372457 0.0000000296146021 0.0000108002871074 0.0000355446760688
2.77485829 0.0000000295511347 0.0000107898144389 0.0000354807836740
2.77599200 0.0000000294885746 0.0000107798198158 0.0000354164299651
2.77712571 0.0000000294261442 0.0000107698934850 0.0000353520103542
2.77825942 0.0000000293644187 0.0000107603345563 0.0000352872482868
2.77939313 0.0000000293030407 0.0000107509567073 0.0000352223174345
2.78052684 0.0000000292421588 0.0000107418346737 0.0000351571564874
2.78166055 0.0000000291818483 0.0000107330073134 0.0000350917304943
2.78279426 0.0000000291218187 0.0000107243233224 0.0000350261801937
2.78392798 0.0000000290625906 0.0000107160483200 0.0000349602752821
2.78506169 0.0000000290034222 0.0000107078034665 0.0000348943452007
2.78619540 0.0000000289452910 0.0000107000825528 0.0000348279777105
2.78732911 0.0000000288871599 0.0000106923616391 0.0000347616102202
2.78846282 0.0000000288299726 0.0000106851126458 0.0000346948638516
2.78959653 0.0000000287729527 0.0000106779474132 0.0000346280502363
2.79073024 0.0000000287166578 0.0000106711410406 0.0000345609599323
2.79186395 0.0000000286607633 0.0000106645329423 0.0000344937167547
2.79299767 0.0000000286053689 0.0000106581699864 0.0000344262923287
2.79413138 0.0000000285506136 0.0000106521203362 0.0000343586362570
2.79526509 0.0000000284961278 0.0000106462015390 0.0000342908875620
2.79639880 0.0000000284425251 0.0000106407115112 0.0000342228353655
2.79753251 0.0000000283889559 0.0000106352375610 0.0000341547722931
2.79866622 0.0000000283365191 0.0000106303081896 0.0000340863408377
2.79979993 0.0000000282840823 0.0000106253788182 0.0000340179093824
2.80093364 0.0000000282326162 0.0000106209119000 0.0000339491795621
2.80206736 0.0000000281813582 0.0000106165440789 0.0000338803858066
2.80320107 0.0000000281308369 0.0000106125239764 0.0000338113785526
2.80433478 0.0000000280807702 0.0000106087184590 0.0000337422395439
2.80546849 0.0000000280312010 0.0000106051455584 0.0000336729649435
2.80660220 0.0000000279823382 0.0000106019029572 0.0000336034978127
2.80773591 0.0000000279337283 0.0000105987775905 0.0000335339659849
2.80886962 0.0000000278860812 0.0000105960983774 0.0000334641879429
2.81000333 0.0000000278384377 0.0000105934208224 0.0000333944090372
2.81113705 0.0000000277920182 0.0000105913053283 0.0000333243373702
2.81227076 0.0000000277455987 0.0000105891898343 0.0000332542657032
2.81340447 0.0000000277001676 0.0000105875242234 0.0000331839736316
2.81453818 0.0000000276549870 0.0000105859726382 0.0000331136256971
2.81567189 0.0000000276105473 0.0000105847552808 0.0000330431243598
2.81680560 0.0000000275666169 0.0000105837676532 0.0000329725175819
2.81793931 0.0000000275231751 0.0000105829985234 0.0000329018172783
2.81907302 0.0000000274805056 0.0000105825747610 0.0000328309691436
2.82020674 0.0000000274380680 0.0000105822537785 0.0000327600801961
2.82134045 0.0000000273966699 0.0000105823936478 0.0000326890082493
2.82247416 0.0000000273552719 0.0000105825335171 0.0000326179363024
2.82360787 0.0000000273151263 0.0000105832238048 0.0000325466628420
2.82474158 0.0000000272750100 0.0000105839269314 0.0000324753846812
2.82587529 0.0000000272358908 0.0000105850645278 0.0000324039609360
2.82700900 0.0000000271970660 0.0000105863303962 0.0000323324942086
2.82814271 0.0000000271589789 0.0000105879149176 0.0000322609306106
2.82927643 0.0000000271214552 0.0000105897428715 0.0000321892930090
2.83041014 0.0000000270844056 0.0000105917738799 0.0000321176000061
2.83154385 0.0000000270481923 0.0000105941631226 0.0000320458092629
2.83267756 0.0000000270121856 0.0000105966401261 0.0000319739973178
2.83381127 0.0000000269772917 0.0000105995897200 0.0000319020712014
2.83494498 0.0000000269423977 0.0000106025393138 0.0000318301450851
2.83607869 0.0000000269087672 0.0000106060210401 0.0000317581071014
2.83721240 0.0000000268752011 0.0000106095299076 0.0000316860634121
2.83834612 0.0000000268426323 0.0000106134552654 0.0000316139452800
2.83947983 0.0000000268104024 0.0000106175221889 0.0000315418018448
2.84061354 0.0000000267788999 0.0000106218903846 0.0000314696140893
2.84174725 0.0000000267480142 0.0000106265140068 0.0000313973887579
2.84288096 0.0000000267175827 0.0000106313241932 0.0000313251419111
2.84401467 0.0000000266880487 0.0000106365030175 0.0000312528525515
2.84514838 0.0000000266586925 0.0000106417542939 0.0000311805571521
2.84628209 0.0000000266305176 0.0000106474866846 0.0000311082216459
2.84741581 0.0000000266023426 0.0000106532190754 0.0000310358861396
2.84854952 0.0000000265754321 0.0000106594622797 0.0000309635244760
2.84968323 0.0000000265486231 0.0000106657464628 0.0000308911607139
2.85081694 0.0000000265228032 0.0000106724268830 0.0000308187894864
2.85195065 0.0000000264973668 0.0000106792609462 0.0000307464153642
2.85308436 0.0000000264726411 0.0000106863773836 0.0000306740451261
2.85421807 0.0000000264485835 0.0000106937592771 0.0000306016785396
2.85535178 0.0000000264249557 0.0000107013104805 0.0000305293198431
2.85648550 0.0000000264022829 0.0000107092380174 0.0000304569786841
2.85761921 0.0000000263797563 0.0000107172226828 0.0000303846420791
2.85875292 0.0000000263584739 0.0000107256935400 0.0000303123442309
2.85988663 0.0000000263371915 0.0000107341643971 0.0000302400463827
2.86102034 0.0000000263171652 0.0000107431220296 0.0000301678035973
2.86215405 0.0000000262972784 0.0000107521337481 0.0000300955669300
2.86328776 0.0000000262783648 0.0000107615194837 0.0000300233851795
2.86442147 0.0000000262598786 0.0000107710694700 0.0000299512275459
2.86555519 0.0000000262420804 0.0000107808817137 0.0000298791173473
2.86668890 0.0000000262249993 0.0000107909672405 0.0000298070565781
2.86782261 0.0000000262083192 0.0000108012043462 0.0000297350284390
2.86895632 0.0000000261926474 0.0000108118225534 0.0000296630823387
2.87009003 0.0000000261770878 0.0000108224828242 0.0000295911467559
2.87122374 0.0000000261628291 0.0000108336307209 0.0000295193330983
2.87235745 0.0000000261485704 0.0000108447786176 0.0000294475194406
2.87349116 0.0000000261355503 0.0000108563868754 0.0000293758370810
2.87462487 0.0000000261227084 0.0000108680613416 0.0000293041736045
2.87575859 0.0000000261108165 0.0000108800859723 0.0000292326224596
2.87689230 0.0000000260993944 0.0000108922837613 0.0000291611268632
2.87802601 0.0000000260886323 0.0000109047227931 0.0000290897173497
2.87915972 0.0000000260786329 0.0000109174405350 0.0000290184072885
2.88029343 0.0000000260690023 0.0000109302919500 0.0000289471498052
2.88142714 0.0000000260604281 0.0000109435261559 0.0000288760428859
2.88256085 0.0000000260519304 0.0000109567878905 0.0000288049478127
2.88369456 0.0000000260447834 0.0000109705349586 0.0000287340615893
2.88482828 0.0000000260376364 0.0000109842820266 0.0000286631753659
2.88596199 0.0000000260317020 0.0000109984611271 0.0000285924912562
2.88709570 0.0000000260259840 0.0000110127173496 0.0000285218432257
2.88822941 0.0000000260211864 0.0000110272987063 0.0000284513596621
2.88936312 0.0000000260168988 0.0000110420602803 0.0000283809672603
2.89049683 0.0000000260132386 0.0000110570416146 0.0000283106944960
2.89163054 0.0000000260103826 0.0000110723046550 0.0000282405750928
2.89276425 0.0000000260078605 0.0000110876836607 0.0000281705233548
2.89389797 0.0000000260064367 0.0000111034442178 0.0000281006942502
2.89503168 0.0000000260050529 0.0000111192185646 0.0000280308737383
2.89616539 0.0000000260050617 0.0000111354726469 0.0000279613521584
2.89729910 0.0000000260050705 0.0000111517267291 0.0000278918305784
2.89843281 0.0000000260062580 0.0000111683835859 0.0000278225761367
2.89956652 0.0000000260076993 0.0000111851271886 0.0000277533792288
2.90070023 0.0000000260100253 0.0000112021706835 0.0000276843933936
2.90183394 0.0000000260128989 0.0000112193998260 0.0000276155382224
2.90296766 0.0000000260163630 0.0000112368276406 0.0000275468310211
2.90410137 0.0000000260206681 0.0000112545384123 0.0000274783345645
2.90523508 0.0000000260252699 0.0000112723482668 0.0000274099159900
2.90636879 0.0000000260310055 0.0000112905368846 0.0000273417951349
2.90750250 0.0000000260367442 0.0000113087265485 0.0000272736751453
2.90863621 0.0000000260439089 0.0000113273894263 0.0000272059466832
2.90976992 0.0000000260510736 0.0000113460523040 0.0000271382182210
2.91090363 0.0000000260593759 0.0000113650905604 0.0000270708158239
2.91203735 0.0000000260679678 0.0000113842243930 0.0000270034964470
2.91317106 0.0000000260774034 0.0000114036352578 0.0000269364290315
2.91430477 0.0000000260874206 0.0000114232371201 0.0000268695353286
2.91543848 0.0000000260979880 0.0000114430190600 0.0000268028126358
2.91657219 0.0000000261094279 0.0000114630865220 0.0000267363610882
2.91770590 0.0000000261211257 0.0000114832382177 0.0000266699928168
2.91883961 0.0000000261339855 0.0000115037694759 0.0000266039997942
2.91997332 0.0000000261468453 0.0000115243007341 0.0000265380067716
2.92110704 0.0000000261610885 0.0000115452838687 0.0000264724773569
2.92224075 0.0000000261753651 0.0000115662778919 0.0000264069591134
2.92337446 0.0000000261907317 0.0000115876287801 0.0000263418195233
2.92450817 0.0000000262064215 0.0000116090854690 0.0000262767921936
2.92564188 0.0000000262229093 0.0000116308046751 0.0000262120518728
2.92677559 0.0000000262400085 0.0000116527250309 0.0000261475314679
2.92790930 0.0000000262576150 0.0000116748136052 0.0000260831998123
2.92904301 0.0000000262761194 0.0000116971999022 0.0000260192022159
2.93017673 0.0000000262948421 0.0000117196594107 0.0000259552885716
2.93131044 0.0000000263147471 0.0000117425153663 0.0000258918295360
2.93244415 0.0000000263346521 0.0000117653713219 0.0000258283705004
2.93357786 0.0000000263558840 0.0000117886788545 0.0000257654383414
2.93471157 0.0000000263771847 0.0000118120097867 0.0000257025334839
2.93584528 0.0000000263995222 0.0000118357001146 0.0000256400533553
2.93697899 0.0000000264222134 0.0000118595130766 0.0000255777181540
2.93811270 0.0000000264456530 0.0000118835913506 0.0000255156991064
2.93924642 0.0000000264697291 0.0000119078952301 0.0000254539488968
2.94038013 0.0000000264942675 0.0000119323673232 0.0000253923999243
2.94151384 0.0000000265197226 0.0000119571728922 0.0000253312498954
2.94264755 0.0000000265453563 0.0000119820454002 0.0000252701799356
2.94378126 0.0000000265721841 0.0000120073653022 0.0000252096451263
2.94491497 0.0000000265990118 0.0000120326852042 0.0000251491103170
2.94604868 0.0000000266271032 0.0000120584942063 0.0000250891583544
2.94718239 0.0000000266552970 0.0000120843428652 0.0000250292536496
2.94831611 0.0000000266844693 0.0000121105836862 0.0000249698131290
2.94944982 0.0000000267140222 0.0000121369771260 0.0000249105532562
2.95058353 0.0000000267442710 0.0000121636598947 0.0000248516327797
2.95171724 0.0000000267751759 0.0000121906154594 0.0000247930323053
2.95285095 0.0000000268064969 0.0000122177506926 0.0000247346404118
2.95398466 0.0000000268387460 0.0000122452866589 0.0000246767137378
2.95511837 0.0000000268711347 0.0000122728851801 0.0000246188589026
2.95625208 0.0000000269047201 0.0000123010202627 0.0000245616202626
2.95738580 0.0000000269383056 0.0000123291553452 0.0000245043816226
2.95851951 0.0000000269730853 0.0000123578458757 0.0000244477743531
2.95965322 0.0000000270079988 0.0000123865986272 0.0000243912378094
2.96078693 0.0000000270438281 0.0000124157923983 0.0000243351982426
2.96192064 0.0000000270800611 0.0000124451805169 0.0000242793776825
2.96305435 0.0000000271169348 0.0000124748871714 0.0000242239139207
2.96418806 0.0000000271544783 0.0000125049267317 0.0000241688230532
2.96532177 0.0000000271923911 0.0000125351550555 0.0000241139431290
2.96645549 0.0000000272312358 0.0000125658596888 0.0000240595954814
2.96758920 0.0000000272701822 0.0000125966174619 0.0000240053073575
2.96872291 0.0000000273103186 0.0000126279975154 0.0000239517162723
2.96985662 0.0000000273504551 0.0000126593775689 0.0000238981251871
2.97099033 0.0000000273917112 0.0000126913530714 0.0000238452064720
2.97212404 0.0000000274331295 0.0000127234147837 0.0000237923851035
2.97325775 0.0000000274753977 0.0000127559330143 0.0000237400868643
2.97439146 0.0000000275180876 0.0000127886777464 0.0000236880481755
2.97552518 0.0000000275613617 0.0000128217369367 0.0000236363779664
2.97665889 0.0000000276053127 0.0000128551604993 0.0000235851347259
2.97779260 0.0000000276495864 0.0000128887566082 0.0000235341000257
2.97892631 0.0000000276947876 0.0000129228487262 0.0000234836648046
2.98006002 0.0000000277400545 0.0000129569753528 0.0000234332730159
2.98119373 0.0000000277864949 0.0000129917193019 0.0000233836581847
2.98232744 0.0000000278329353 0.0000130264632510 0.0000233340433535
2.98346115 0.0000000278804166 0.0000130617400365 0.0000232851343592
2.98459486 0.0000000279280847 0.0000130971124831 0.0000232363520849
2.98572858 0.0000000279765342 0.0000131328696297 0.0000231881125373
2.98686229 0.0000000280254183 0.0000131688406941 0.0000231401747806
2.98799600 0.0000000280748291 0.0000132050578478 0.0000230926116414
2.98912971 0.0000000281249170 0.0000132415914018 0.0000230455301535
2.99026342 0.0000000281752819 0.0000132782459286 0.0000229986503033
2.99139713 0.0000000282265614 0.0000133153001248 0.0000229524366232
2.99253084 0.0000000282778730 0.0000133523672117 0.0000229062468607
2.99366455 0.0000000283303315 0.0000133898952310 0.0000228609123128
2.99479827 0.0000000283827900 0.0000134274232502 0.0000228155777649
2.99593198 0.0000000284362070 0.0000134652989764 0.0000227709750455
2.99706569 0.0000000284898314 0.0000135032499665 0.0000227265307363
2.99819940 0.0000000285103743 0.0000135177885444 0.0000227095046443
2.99933311 0.0000000285103743 0.0000135177885444 0.0000227095046443
3.00046682 0.0000000286541907 0.0000136181981944 0.0000225959314156
3.00160053 0.0000000287101073 0.0000136568320107 0.0000225533000198
3.00273424 0.0000000287662564 0.0000136955190585 0.0000225108591723
3.00386796 0.0000000288232985 0.0000137344105075 0.0000224691500029
3.00500167 0.0000000288803422 0.0000137733022542 0.0000224274422047
3.00613538 0.0000000289384957 0.0000138123960943 0.0000223866654717
3.00726909 0.0000000289966492 0.0000138514899344 0.0000223458887388
3.00840280 0.0000000290556764 0.0000138907025259 0.0000223058624739
3.00953651 0.0000000291149271 0.0000139299454905 0.0000222660281570
3.01067022 0.0000000291748177 0.0000139692469399 0.0000222267567365
3.01180393 0.0000000292351509 0.0000140085888339 0.0000221878745826
3.01293765 0.0000000292958962 0.0000140479510917 0.0000221493636634
3.01407136 0.0000000293572970 0.0000140873457379 0.0000221114431844
3.01520507 0.0000000294188882 0.0000141267424380 0.0000220736983329
3.01633878 0.0000000294813416 0.0000141661484396 0.0000220367488031
3.01747249 0.0000000295437949 0.0000142055544412 0.0000219997992733
3.01860620 0.0000000296072602 0.0000142449363354 0.0000219638059488
3.01973991 0.0000000296707507 0.0000142843176301 0.0000219278364033
3.02087362 0.0000000297350283 0.0000143236564648 0.0000218926287981
3.02200734 0.0000000297995403 0.0000143629826589 0.0000218576480301
3.02314105 0.0000000298646208 0.0000144022637806 0.0000218232311918
3.02427476 0.0000000299301384 0.0000144415102629 0.0000217892477508
3.02540847 0.0000000299960124 0.0000144807212080 0.0000217556266325
3.02654218 0.0000000300625193 0.0000145198690563 0.0000217226488221
3.02767589 0.0000000301291772 0.0000145589995050 0.0000216898282822
3.02880960 0.0000000301966572 0.0000145980352041 0.0000216578641583
3.02994331 0.0000000302641372 0.0000146370709032 0.0000216259000344
3.03107703 0.0000000303325258 0.0000146759919404 0.0000215949063286
3.03221074 0.0000000304009621 0.0000147149069427 0.0000215639636974
3.03334445 0.0000000304700983 0.0000147537289571 0.0000215337875552
3.03447816 0.0000000305394742 0.0000147925191187 0.0000215038739714
3.03561187 0.0000000306093480 0.0000148312416920 0.0000214745197111
3.03674558 0.0000000306796463 0.0000148699066218 0.0000214456424761
3.03787929 0.0000000307502475 0.0000149085305444 0.0000214171143181
3.03901300 0.0000000308214509 0.0000149470729032 0.0000213892804781
3.04014672 0.0000000308927692 0.0000149856000466 0.0000213615825444
3.04128043 0.0000000309648601 0.0000150240248323 0.0000213347988892
3.04241414 0.0000000310369511 0.0000150624496180 0.0000213080152340
3.04354785 0.0000000311098460 0.0000151007718698 0.0000212822082641
3.04468156 0.0000000311828067 0.0000151390857200 0.0000212564813249
3.04581527 0.0000000312563800 0.0000151773252771 0.0000212315187989
3.04694898 0.0000000313301925 0.0000152155358158 0.0000212068548473
3.04808269 0.0000000314044334 0.0000152536973787 0.0000211827403292
3.04921641 0.0000000314790795 0.0000152918126284 0.0000211591453755
3.05035012 0.0000000315539774 0.0000153299008940 0.0000211358823284
3.05148383 0.0000000316294387 0.0000153679287668 0.0000211133621200
3.05261754 0.0000000317049825 0.0000154059483460 0.0000210909539060
3.05375125 0.0000000317812404 0.0000154438962232 0.0000210695139264
3.05488496 0.0000000318574982 0.0000154818441003 0.0000210480739469
3.05601867 0.0000000319344549 0.0000155197259575 0.0000210276092734
3.05715238 0.0000000320114905 0.0000155576003591 0.0000210072547409
3.05828610 0.0000000320890522 0.0000155954275701 0.0000209876562716
3.05941981 0.0000000321668466 0.0000156332339132 0.0000209683921377
3.06055352 0.0000000322450021 0.0000156710090561 0.0000209496626617
3.06168723 0.0000000323235360 0.0000157087514953 0.0000209314936104
3.06282094 0.0000000324022739 0.0000157464766383 0.0000209136358139
3.06395465 0.0000000324815281 0.0000157841579794 0.0000208965662602
3.06508836 0.0000000325608369 0.0000158218346701 0.0000208795827258
3.06622207 0.0000000326407917 0.0000158594563461 0.0000208636168152
3.06735579 0.0000000327207466 0.0000158970780222 0.0000208476509046
3.06848950 0.0000000328012958 0.0000159346476992 0.0000208326516289
3.06962321 0.0000000328819316 0.0000159722097976 0.0000208177932360
3.07075692 0.0000000329630088 0.0000160097313232 0.0000208036766794
3.07189063 0.0000000330443057 0.0000160472326517 0.0000207899294070
3.07302434 0.0000000331258991 0.0000160847047744 0.0000207766975683
3.07415805 0.0000000332078370 0.0000161221429552 0.0000207640647470
3.07529176 0.0000000332899347 0.0000161595639966 0.0000207517195197
3.07642548 0.0000000333724935 0.0000161969355784 0.0000207402042066
3.07755919 0.0000000334550835 0.0000162343034535 0.0000207287473794
3.07869290 0.0000000335382427 0.0000162716040331 0.0000207183523580
3.07982661 0.0000000336214019 0.0000163089046127 0.0000207079573365
3.08096032 0.0000000337050524 0.0000163461406181 0.0000206985133930
3.08209403 0.0000000337887915 0.0000163833649643 0.0000206892411719
3.08322774 0.0000000338728897 0.0000164205365635 0.0000206806911233
3.08436145 0.0000000339571881 0.0000164576787381 0.0000206725439362
3.08549517 0.0000000340417218 0.0000164947821705 0.0000206648889794
3.08662888 0.0000000341265587 0.0000165318356424 0.0000206578687842
3.08776259 0.0000000342115155 0.0000165688669432 0.0000206511100098
3.08889630 0.0000000342968700 0.0000166058246925 0.0000206452184885
3.09003001 0.0000000343822377 0.0000166427797117 0.0000206393568811
3.09116372 0.0000000344680887 0.0000166796343231 0.0000206345954393
3.09229743 0.0000000345539398 0.0000167164889346 0.0000206298339975
3.09343114 0.0000000346401812 0.0000167532524885 0.0000206260016436
3.09456485 0.0000000347265076 0.0000167899962331 0.0000206223714100
3.09569857 0.0000000348131137 0.0000168266667515 0.0000206194387253
3.09683228 0.0000000348998941 0.0000168632916564 0.0000206169405519
3.09796599 0.0000000349868524 0.0000168998643616 0.0000206149079247
3.09909970 0.0000000350740655 0.0000169363622691 0.0000206135423862
3.10023341 0.0000000351613632 0.0000169728323226 0.0000206124100985
3.10136712 0.0000000352489874 0.0000170091949394 0.0000206121774924
3.10250083 0.0000000353366118 0.0000170455574506 0.0000206119457194
3.10363454 0.0000000354246255 0.0000170817763880 0.0000206128460660
3.10476826 0.0000000355126392 0.0000171179953253 0.0000206137464127
3.10590197 0.0000000356009456 0.0000171540932290 0.0000206155479187
3.10703568 0.0000000356893271 0.0000171901600353 0.0000206175809612
3.10816939 0.0000000357779128 0.0000172261320052 0.0000206202824785
3.10930310 0.0000000358666403 0.0000172620381919 0.0000206234476826
3.11043681 0.0000000359554927 0.0000172978792162 0.0000206270487895
3.11157052 0.0000000360445443 0.0000173336162789 0.0000206313453444
3.11270423 0.0000000361336503 0.0000173693213424 0.0000206358455128
3.11383795 0.0000000362230040 0.0000174048807769 0.0000206412723306
3.11497166 0.0000000363123578 0.0000174404402114 0.0000206466991484
3.11610537 0.0000000364019846 0.0000174758181797 0.0000206532266425
3.11723908 0.0000000364916184 0.0000175111914949 0.0000206597823591
3.11837279 0.0000000365814508 0.0000175464150069 0.0000206672058989
3.11950650 0.0000000366713426 0.0000175815937353 0.0000206748888740
3.12064021 0.0000000367613675 0.0000176166578153 0.0000206832073367
3.12177392 0.0000000368514951 0.0000176516335206 0.0000206920156544
3.12290764 0.0000000369416995 0.0000176865332073 0.0000207012278111
3.12404135 0.0000000370320406 0.0000177212974909 0.0000207111592803
3.12517506 0.0000000371224113 0.0000177560278382 0.0000207212637966
3.12630877 0.0000000372129437 0.0000177905723446 0.0000207323159517
3.12744248 0.0000000373034760 0.0000178251168509 0.0000207433681068
3.12857619 0.0000000373941688 0.0000178594448437 0.0000207554814888
3.12970990 0.0000000374848701 0.0000178937612645 0.0000207676515901
3.13084361 0.0000000375756805 0.0000179279018182 0.0000207806513330
3.13197733 0.0000000376665283 0.0000179619818959 0.0000207939363676
3.13311104 0.0000000377574431 0.0000179959301702 0.0000208078205476
3.13424475 0.0000000378484150 0.0000180297657014 0.0000208222172300
3.13537846 0.0000000379394209 0.0000180635168775 0.0000208369838192
3.13651217 0.0000000380304946 0.0000180970997152 0.0000208524885922
3.13764588 0.0000000381215784 0.0000181306489965 0.0000208681354579
3.13877959 0.0000000382127313 0.0000181639710533 0.0000208847444935
3.13991330 0.0000000383038841 0.0000181972931100 0.0000209013535291
3.14104702 0.0000000383950893 0.0000182303669156 0.0000209189785991
3.14218073 0.0000000384862989 0.0000182634201654 0.0000209366877994
3.14331444 0.0000000385775330 0.0000182962745890 0.0000209551842016
3.14444815 0.0000000386687767 0.0000183290510696 0.0000209739891997
3.14558186 0.0000000387600265 0.0000183616814499 0.0000209933542213
3.14671557 0.0000000388512819 0.0000183941732650 0.0000210132503827
3.14784928 0.0000000389425340 0.0000184265749663 0.0000210334812086
3.14898299 0.0000000390337785 0.0000184587742876 0.0000210544636319
3.15011671 0.0000000391250197 0.0000184909427007 0.0000210755573444
3.15125042 0.0000000392162309 0.0000185228417699 0.0000210976208629
3.15238413 0.0000000393074421 0.0000185547408391 0.0000211196843813
3.15351784 0.0000000393986031 0.0000185863634429 0.0000211427136248
3.15465155 0.0000000394897584 0.0000186179545736 0.0000211658528074
3.15578526 0.0000000395808595 0.0000186493271386 0.0000211897331019
3.15691897 0.0000000396719364 0.0000186806027181 0.0000212139422549
3.15805268 0.0000000397629642 0.0000187117207922 0.0000212386701152
3.15918640 0.0000000398539403 0.0000187426732836 0.0000212639432831
3.16032011 0.0000000399448816 0.0000187735324441 0.0000212895151239
3.16145382 0.0000000400357343 0.0000188041543883 0.0000213158460914
3.16258753 0.0000000401265759 0.0000188347502425 0.0000213422582274
3.16372124 0.0000000402172829 0.0000188650342597 0.0000213696405205
3.16485495 0.0000000403079899 0.0000188953182769 0.0000213970228137
3.16598866 0.0000000403985504 0.0000189253012372 0.0000214253160548
3.16712237 0.0000000404890893 0.0000189552400289 0.0000214537429427
3.16825609 0.0000000405795012 0.0000189849437737 0.0000214828618238
3.16938980 0.0000000406698496 0.0000190145301247 0.0000215123263202
3.17052351 0.0000000407600998 0.0000190439504383 0.0000215422666044
3.17165722 0.0000000408502354 0.0000190731772180 0.0000215727614693
3.17279093 0.0000000409403108 0.0000191023099178 0.0000216035188226
3.17392464 0.0000000410302114 0.0000191311700825 0.0000216350365644
3.17505835 0.0000000411200988 0.0000191600110193 0.0000216666065559
3.17619206 0.0000000412097422 0.0000191884976136 0.0000216991394328
3.17732578 0.0000000412993856 0.0000192169842079 0.0000217316723097
3.17845949 0.0000000413887926 0.0000192451488306 0.0000217650575573
3.17959320 0.0000000414781566 0.0000192732549893 0.0000217985975793
3.18072691 0.0000000415673274 0.0000193011128786 0.0000218327780782
3.18186062 0.0000000416563901 0.0000193288318283 0.0000218673170091
3.18299433 0.0000000417453117 0.0000193563790308 0.0000219022877959
3.18412804 0.0000000418340510 0.0000193837040915 0.0000219378171552
3.18526175 0.0000000419227105 0.0000194109366900 0.0000219735731729
3.18639547 0.0000000420111044 0.0000194378612770 0.0000220100842378
3.18752918 0.0000000420994889 0.0000194647753908 0.0000220466203365
3.18866289 0.0000000421875157 0.0000194912930163 0.0000220841041442
3.18979660 0.0000000422755425 0.0000195178106417 0.0000221215879519
3.19093031 0.0000000423632502 0.0000195439890760 0.0000221598624309
3.19206402 0.0000000424508882 0.0000195700933503 0.0000221983097806
3.19319773 0.0000000425382735 0.0000195959393604 0.0000222373443262
3.19433144 0.0000000426255009 0.0000196216239939 0.0000222767457815
3.19546516 0.0000000427125511 0.0000196471339124 0.0000223165347332
3.19659887 0.0000000427993465 0.0000196723927171 0.0000223568806242
3.19773258 0.0000000428860489 0.0000196975629160 0.0000223974182321
3.19886629 0.0000000429723909 0.0000197223898069 0.0000224386986577
3.20000000 0.0000000430587328 0.0000197472166979 0.0000224799790832

